Broyden's method for nonlinear eigenproblems

Broyden's method is a general method commonly used for nonlinear systems of equations, when very little information is available about the problem. We develop an approach based on Broyden's method for nonlinear eigenvalue problems. Our approach is designed for problems where the evaluation of a matrix vector product is computationally expensive, essentially as expensive as solving the corresponding linear system of equations. We show how the structure of the Jacobian matrix can be incorporated into the algorithm to improve convergence. The algorithm exhibits local superlinear convergence for simple eigenvalues, and we characterize the convergence. We show how deflation can be integrated and combined such that the method can be used to compute several eigenvalues. A specific problem in machine tool milling, coupled with a PDE is used to illustrate the approach. The simulations are done in the julia programming language, and are provided as publicly available module for reproducability.

==> big_plot_data.csv <==
1,0.022225836053247596,16941.408633246003
2,0.011214577047895153,17635.338620366
3,0.007381720346151402,18322.450261600003
4,0.006694559791309234,19007.964341624
5,0.006226659044377511,19694.152332418
6,0.005875897162030492,20381.878224861
7,0.005558824642356612,21069.130165100003
8,0.005273872678282216,21756.429201273
9,0.00501616061920509,22442.729653043003
10,0.004781401161844976,23129.231624814
11,0.004567173847298754,23855.087986027
12,0.0043708596182550526,24588.189385881
13,0.004189899917920198,25319.754069178
14,0.004022246662038196,26051.791266506003
15,0.0038661946234753775,26784.017433536002
16,0.003720334432026527,27515.726695836
17,0.003583512339351003,28247.985539154
18,0.0034547713158661116,28980.335973609002
19,0.003333270681404789,29713.127844974002
20,0.0032183348486192836,30445.619697822003
21,0.0031093432497693273,31177.372637837
22,0.0030057504175579363,31908.940089084
23,0.002907084857810073,32640.555069059003
24,0.0028129091547467503,33371.388701547
25,0.002722814052102209,34103.397926665
26,0.0026364747528588033,34835.464537155
27,0.002553538300067409,35566.47178185
28,0.002473739241434977,36297.943049271
29,0.0023968605425575863,37029.142233035
30,0.002322579092525953,37760.361630272004
31,0.002250845569043597,38491.576839976005
32,0.002181446035763265,39221.781506558
33,0.0021140145270431895,39953.256526080004
34,0.002048994926968693,40684.942719619
35,0.0019857089616097403,41416.016206319
36,0.001923746619592605,42147.201412289
37,0.0018652235914212863,42878.33973824
38,0.0018067049755004926,43610.104211669
39,0.0017480787032280423,44341.446153339006
40,0.0017000292454480749,45072.72253525
41,0.0016412733347449424,45804.059126575004
42,0.0015736706477995134,46535.964484072
43,0.0015665816530331437,47268.391075937005
44,0.0014566229887692558,48000.162434364
45,0.0012752674747514804,48731.927890392006
46,0.0011094542888811759,49464.489355393
47,0.0009721477091489803,50196.301171176005
48,0.0009814724850237136,50927.246384326005
49,0.0010298701715006316,51674.575837055
50,0.0010651163276996815,52414.871998377006
51,0.0010856127255373358,53146.933490052004
52,0.0010892928016502806,53878.633699384
53,0.0010918588622265547,54609.49968097101
54,0.001091922037872519,55341.247712610006
55,0.0010945271185061171,56072.04863629401
56,0.0010968818892584961,56803.980911467006
57,0.0011001821641152898,57534.244728955004
58,0.0011040642902357285,58264.900960635
59,0.0011085003165989204,58996.576630853
60,0.0011134928561918537,59729.917557218
61,0.0011189520837649792,60460.70156269801
62,0.001124832568126496,61192.114133713
63,0.00113105722381429,61924.544316277
64,0.001137546526526347,62657.76959337501
65,0.0011442106212791571,63390.862450767
66,0.0011509540603142757,64129.791815863005
67,0.001157665127352784,64916.82166994901
68,0.001164235631262717,65710.68131273
69,0.001170537613883591,66503.672995867
70,0.0011764453117154199,67294.433151742
71,0.0011818269005617649,68084.826946667
72,0.001186553765556117,68877.10878053501
73,0.0011904901463335997,69676.96807656401
74,0.0011935216800990453,70473.223603043
75,0.0011955298543463591,71258.74506516001
76,0.0011964203614898991,72026.443971257
77,0.001196115855230333,72764.943703023
78,0.0011945560102216734,73498.56096186301
79,0.0011917042381192143,74232.73084973301
80,0.001187550742966355,74967.221550325
81,0.0011820987156762287,75701.912177901
82,0.0011753738795497706,76437.012933679
83,0.0011674131198239636,77171.255775568
84,0.0011582767890982422,77906.29724309001
85,0.001148019584458235,78641.357212278
86,0.0011367057872805047,79376.20738065701
87,0.0011244090935651765,80111.064311776
88,0.0011111977646741458,80845.440230284
89,0.001097136347744218,81580.178004454
90,0.0010822981642148754,82314.54284162
91,0.0010667433349290094,83049.08525252901
92,0.001050528925800369,83784.330917439
93,0.0010337166087087228,84519.07211902601
94,0.0010163592385644092,85254.972493265
95,0.0009985100938194875,85990.24979475001
96,0.0009802132936296394,86725.299389472
97,0.0009615163133852485,87459.90145224701
98,0.0009424665210657577,88195.226932373
99,0.0009231061576354897,88929.91241646401
100,0.000903477014294597,89665.55843354501
101,0.0008836213857358307,90400.13010328401
102,0.0008635842409554258,91132.473561962
103,0.0008434094241708902,91865.206732952
104,0.0008231389718658576,92603.811920024
105,0.0008028179151797845,93366.276351178
106,0.0007824939906345551,94135.95234183101
107,0.000762215072543118,94935.247265127
108,0.0007420335046023588,95735.83696865001
109,0.0007219978605761122,96538.47472421601
110,0.0007021584241594872,97347.059294583
111,0.0006825730917822181,98142.50097117701
112,0.0006633008256060022,98943.896879773
113,0.0006443946722604326,99750.902474767
114,0.0006259137986385611,100551.75986749001
115,0.0006079204536758225,101359.00638407501
116,0.0005904786598350315,102159.34949579301
117,0.0005736460821670163,102965.531183144
118,0.0005574876453843351,103769.602991327
119,0.0005420670549818872,104572.02531773201
120,0.0005274473753347486,105375.98916733901
121,0.000513692349332394,106164.86293472101
122,0.0005008567344410153,106896.655017133
123,0.0004889858521830773,107629.314233208
124,0.0004781420902529055,108361.85236323201
125,0.00046837509990062763,109094.56042319101
126,0.0004597113005416676,109827.173044511
127,0.00045215326388884904,110558.70852631601
128,0.0004457062347894208,111290.50291667701
129,0.00044037813144980504,112023.416378466
130,0.0004361835478278517,112757.402887945
131,0.0004330725539218976,113490.243214678
132,0.0004308727005773307,114222.38141179101
133,0.00042940424485709254,114954.89080597901
134,0.0004286588811436845,115688.154773846
135,0.0004288594859465387,116421.549488667
136,0.00042987503433295594,117156.283642269
137,0.00043046874546458995,117890.742885451
138,0.00042886356921966747,118625.10991299301
139,0.0004265249884863407,119358.214771786
140,0.0004289566627994652,120090.483430587
141,0.0004397822429624388,120824.471157608
142,0.0004243804919372644,121558.01913613401
143,0.0003911965727227164,122291.61443932801
144,0.0003784332326137336,123025.08654560901
145,0.0004135132385594206,123758.37224134001
146,0.00037821225505199206,124491.91954600801
147,0.00036437419214508754,125225.89735434501
148,0.0003403726936372767,125958.90415573401
149,0.00031393004305828504,126691.575370559
150,0.0002884654399818826,127424.20730648901
151,0.0002628800205237485,128157.77275065101
152,0.00023871602038835364,128890.860350952
153,0.0002170083843158676,129623.83619949
154,0.00019884412879448904,130357.161805162
155,0.00018577870402466194,131090.21152307902
156,0.00017881270070242955,131834.57960509902
157,0.00017818755851351265,132642.76430482202
158,0.0001777191635422524,133448.32034754902
159,0.00017501924228682773,134253.132422669
160,0.00017023745511165334,135057.21383156802
161,0.00016221121900900364,135856.87834210502
162,0.0001765453487122917,136662.346307341
163,0.0001781301788577422,137465.12937380502
164,0.00015310480765131466,138256.089373421
165,0.0001243385388007634,138988.97188430102
166,0.00011102768562886941,139721.40632300102
167,0.00012645152617248902,140454.412912503
168,0.00011703089520128958,141187.265058323
169,0.00011946809429066591,141919.97867024102
170,0.00012662980922724753,142652.903335459
171,0.00014403930277504638,143385.74099151202
172,0.00013183084635232307,144119.06631741402
173,0.00015550460423737904,144851.78435771802
174,0.00012337365648379788,145585.26896499802
175,0.00011997866077187952,146336.12086442602
176,0.00011122346899817403,147078.484424778
177,0.00013686765983356093,147811.15511478702
178,0.00010869573393784693,148544.731541477
179,7834448494328772e-20,149278.158532231
180,5156551744984834e-20,150011.70277188902
181,4668928465844264e-20,150745.50999701102
182,7323949843027802e-20,151479.1596838
183,50903947248600586e-21,152213.149767169
184,4146757229275022e-20,152946.603316963
185,4179536279523354e-20,153680.889158915
186,4451574387280883e-20,154414.39188298202
187,613077963185893e-19,155148.716077596
188,50713005638701115e-21,155882.33707718502
189,5269488935492044e-20,156616.452177397
190,5154350543543503e-20,157350.56643195602
191,51967937668112886e-21,158085.20806038202
192,6305533622568194e-20,158818.880789209
193,5874094393869146e-20,159553.01933801
194,822928344742281e-19,160286.338082416
195,7533732710330928e-20,161020.395684654
196,8812125947645355e-20,161754.343292914
197,0.00011638342799628017,162488.09292129002
198,9491224247778972e-20,163221.62600512902
199,937251991463287e-19,163954.45784830002
200,0.00010656722273371904,164687.52222775802
201,9797046104199921e-20,165421.354854392
202,8601064844463863e-20,166153.52828996402
203,6524460789153132e-20,166886.507786547
204,7226814223025688e-20,167620.103961732
205,6841317035079633e-20,168353.042016661
206,8971576361004635e-20,169085.723608239
207,9758931933278861e-20,169818.94077150302
208,7507375616150351e-20,170552.196025565
209,3310885106163988e-20,171285.696205176
210,15103619549654197e-21,172019.23360781802
211,14086022282720503e-21,172752.521934833
212,1215770658397762e-20,173485.370209698
213,10273598712723844e-21,174218.885883076
214,9850871809146204e-21,174951.707276227
NaN,NaN,NaN
215,0.012277832592949315,179296.075508022
216,0.014944707785189693,180028.93771597501
217,0.013016941899597859,180761.78966922802
218,0.011032225745428418,181494.688431754
219,0.010108222304891683,182227.39090734
220,0.009223099815774866,182960.20720594501
221,0.0085354895401934,183693.317422285
222,0.007957465954621842,184427.498241071
223,0.0074517496588511895,185161.353022179
224,0.007020905917501387,185895.540061119
225,0.0066422701872823715,186630.14656465902
226,0.006299496248571491,187364.391478787
227,0.00601305900081753,188097.680462757
228,0.0057232481872457035,188832.032102944
229,0.005513649887300253,189571.269890564
230,0.005249505897374858,190305.252534035
231,0.005104842328036777,191040.113713249
232,0.004856281224242822,191774.44523611703
233,0.004656874249011021,192508.39534109502
234,0.004473148424360784,193243.733182944
235,0.004118636719040918,193977.30447019803
236,0.003951446226495751,194710.758560246
237,0.003621164738426456,195444.042534561
238,0.003515324172543689,196178.720061802
239,0.0033537528607720246,196913.646772048
240,0.003291741658949082,197648.309762224
241,0.0032219509381397515,198382.04715900702
242,0.003154456855357246,199116.46671962203
243,0.0031009538932278828,199851.049942243
244,0.0030320632259018877,200585.637096346
245,0.0029713758713070504,201320.930894651
246,0.002902247888135153,202055.17951153903
247,0.0028312864381956795,202788.948459019
248,0.0027577260634498615,203523.25534158002
249,0.0026786279856245102,204257.710281023
250,0.002596560453037495,204991.925686672
251,0.0025097703557977126,205725.627256356
252,0.0024180609654036477,206459.60353195103
253,0.0023221450546246623,207194.01943528
254,0.0022211363340447514,207928.704389694
255,0.0021151754428951983,208662.03003916502
256,0.0020046052521509464,209394.822512368
257,0.0018890585704524994,210128.27812851503
258,0.0017687403548352627,210862.10701035403
259,0.0016440757492906456,211596.060840765
260,0.0015150760194247808,212329.95491977
261,0.0013820815581515797,213063.405206655
262,0.0012458657337323588,213796.938402322
263,0.0011070830846243664,214529.638807642
264,0.000966706465872007,215264.13598984003
265,0.0008268075848460125,215997.26185159702
266,0.0006907426773786355,216730.77250883201
267,0.0005643016350343074,217464.092765675
268,0.0004592163159580339,218197.37786804303
269,0.000396494221844344,218930.159475268
270,0.00039758379879857716,219664.4770303
271,0.00040056087945433824,220397.373301432
272,0.0003426881744234703,221130.76295136003
273,0.0005144222599863678,221863.937885971
274,0.00039079376909331877,222597.54460461
275,0.0003102111733944805,223332.765944748
276,0.00013706999905543945,224068.009212395
277,3693333000372108e-20,224802.07710700002
278,373875882344515e-19,225535.96571659902
279,38940715067777475e-21,226269.69666903702
280,24608100785853122e-21,227004.20229253202
281,25345338228775213e-21,227738.28407273302
282,13129271082684048e-21,228471.943438151
283,6122525240670486e-21,229204.628783371


==> double_eig_conv_data.csv <==
1,0.22052322930363674,0.6180339887498547
2,0.16210443607669273,0.3819660112500555
3,0.09660659003794596,0.2360679774997437
4,0.059426402802999365,0.14589803375027754
5,0.03750302198338738,0.09016994374944497
6,0.02263596937558296,0.0557280900008195
7,0.014018778492788944,0.03444185374861737
8,0.008687884119248618,0.021286236252197128
9,0.005313212654236059,0.01315561749641715
10,0.003295558500547354,0.008130618755778068
11,0.0020364888480499067,0.0050249987406379
12,0.0012538525590773764,0.0031056200151394382
13,0.0007769071723087876,0.0019193787254980113
14,0.00047981643615589074,0.0011862412896411483
15,0.0002961772930987969,0.0007331374358566906
16,0.00018329587163406146,0.00045310385378435127
17,0.00011321045049808138,0.0002800335820722736
18,6994675368444151e-20,0.00017307027171203703
19,4325604553618529e-20,0.00010696331036021139
20,26722548605826317e-21,6610696135181011e-20
21,1651535886369836e-20,4085634900839169e-20
22,10209523509489341e-21,25250612343412484e-21
23,63084793998339075e-22,15605736664975535e-21
24,38990153964663905e-22,9644875678434684e-21
25,24101521673583187e-22,59608609865394496e-22
26,1489115914812346e-21,36840146918943696e-22
27,9204095994845962e-22,22768462946445446e-22
28,5699474032527436e-22,14071683972494947e-22
29,35042019217643987e-23,8696778973948453e-22
30,21727744685789686e-23,5374904998545231e-22
31,1340918956561401e-22,3321873975402441e-22
32,8689335737768138e-23,20530310231423077e-23
NaN,NaN,NaN
33,0.37957275351946823,12688429522598357e-23
34,0.2845875789495261,7841880708822878e-23
35,0.22083141255841743,4846548813774341e-23
36,0.16297731967504886,2995331895047833e-23
37,0.33012218556641093,18512169187260732e-24
38,0.08795290643921375,11441149763214905e-24
39,0.12046760601870661,7071019424044164e-24
40,0.06388215929709769,4370130339169715e-24
41,0.023332562717953604,27008890848738146e-25
42,0.0049148539209979605,16692412542955083e-25
43,0.0022894639592826852,10316478305780635e-25
44,0.0013153371682579243,637593423717295e-24
45,5239125093244091e-20,394054406860676e-24
46,446971443218608e-20,24353901685656173e-26
47,33937750715991937e-23,15051539000407893e-26
48,8191979487358714e-23,9302362685246092e-26


==> files.txt <==
big_iter.tex
big_iter.tex~
big_iter.tex.bak
big_time.tex
big_time.tex~
big_time.tex.bak
broyden.tex
broyden.tex~
broyden.tex.bak
double_eig_conv.tex
double_eig_conv.tex~
double_eig_conv.tex.bak
milling1_disc.tex
milling1_disc.tex~
milling1_disc.tex.bak
milling1_iter.tex
milling1_iter.tex~
milling1_iter.tex.bak
num_comp1_iter.tex
num_comp1_iter.tex~
num_comp1_iter.tex.bak
num_comp1_time.tex
num_comp1_time.tex~
num_comp1_time.tex.bak
num_comp2_iter.tex
num_comp2_iter.tex~
num_comp2_iter.tex.bak
num_comp3_iter.tex
num_comp3_iter.tex~
num_comp3_iter.tex.bak
num_comp3_time.tex
num_comp3_time.tex~
num_comp3_time.tex.bak
num_comp_ell2.tex
num_comp_ell2.tex~
num_comp_ell2.tex.bak
roundoff_conv1.tex
roundoff_conv1.tex~
roundoff_conv1.tex.bak
roundoff_conv.tex
roundoff_conv.tex~
roundoff_conv.tex.bak
siamltex704.cls
texput.log


==> milling1_data.csv <==
0.5,0.7291259105864945,2.2686260962946525
0.25,0.013430154844258801,1.8592178023458557
0.14285714285714285,1.20496226989588,1.054849138447166
0.125,0.001967085565621307,0.5195336849846215
0.07692307692307693,0.11725976860001763,0.5509330334562652
0.0625,0.0004802193201323135,0.13316664302413095
0.04,0.025084115924570938,0.2134036106322994
0.03125,4136485713512883e-20,0.035605504838073454
0.02040816326530612,0.006228385802121039,0.03380022286531581
0.015625,29253782249938354e-22,0.009008984389052621
0.010309278350515464,0.0015707196429595172,0.007996297368419114
0.0078125,19298730080663518e-23,0.002242985052636648
0.0051813471502590676,0.00039557032168469064,0.001975747909976011
0.00390625,12369361535036205e-24,0.0005579970096918352
0.0025974025974025974,9933143284612811e-20,0.0004927307478364007


==> milling1_iter1_data.csv <==
1,1.7753587208483057,0.09451163
2,1.4906541272270966,0.094713955
3,0.9944930595108712,0.094908561
4,0.6832442343681024,0.09509925500000001
5,0.5466276560365704,0.09529627
6,0.2968858513407562,0.09546645100000001
7,0.0903249040183094,0.095633569
8,0.2030531162240572,0.095806206
9,0.15142159586884407,0.095977134
10,0.02114761838371093,0.096148337
11,0.04577478904320609,0.09632003600000001
12,0.019592726252639192,0.096499392
13,0.0015515894332795988,0.096674537
14,0.0009394321741877931,0.096840809
15,0.0019722820146244047,0.09701076700000001
16,0.001728254492134429,0.097181002
17,0.0017445069023453996,0.09734988500000001
18,0.0017446384894928002,0.09751876000000001
19,0.001744636371858288,0.09768547500000001
20,0.0017446363115518615,0.097852346
21,0.0017446363114856922,0.098017633
22,0.0017446363114870245,0.09818211900000001
23,0.0017446363114861363,0.09835368400000001
24,0.0017446363114856922,0.09851689000000001
25,0.0017446363114790309,0.098681473


==> milling1_iter2_data.csv <==
1,1.7753565584122193,0.009349032
2,1.4906455505991072,0.010868166
3,0.9944793372573162,0.012343751
4,0.6833889017169046,0.013928711000000002
5,0.5467905036870997,0.015392135000000001
6,0.2973397630511436,0.016927972
7,0.0886849980333162,0.018514606
8,0.2034515795091072,0.020014785
9,0.15190858560872966,0.021536719000000003
10,0.01917845258702,0.023162704000000003
11,0.0466436167834261,0.030276415
12,0.02085038868758815,0.031833787
13,0.0032016934196401614,0.033321462
14,0.0007659531412764764,0.034815259
15,0.00020805353357111755,0.036301624000000005
16,14494077911653136e-21,0.037754881000000004
17,38498821952615003e-23,0.039246319
18,5121807848951221e-22,0.040689418000000005
19,5105601554866723e-22,0.04218534
20,5105211484668359e-22,0.043650076
21,5105210991729336e-22,0.04510063
22,5105210960643092e-22,0.046595152
23,510521097840666e-21,0.048074505000000003
24,5105210987288444e-22,0.049552621000000005
25,5105211005052013e-22,0.051019968000000006


==> milling1_iter3_data.csv <==
1,1.7753565599210135,0.105050481
2,1.4906455518157502,0.11954428800000001
3,0.9944793385141466,0.138738948
4,0.6833888922150471,0.15322961100000002
5,0.5467905285302841,0.17201734300000002
6,0.2973398617531111,0.18658696300000002
7,0.08868461636544422,0.20599583000000002
8,0.203451655584431,0.220748623
9,0.1519086882528664,0.23546759
10,0.019177886206751538,0.254253948
11,0.04664383642086767,0.26872332400000004
12,0.020850734474124444,0.287897982
13,0.003202171641853546,0.302794375
14,0.0007664505983560055,0.321840283
15,0.00020753655744254473,0.33640649100000003
16,15004088172787533e-21,0.355601531
17,12547712913146825e-23,0.37038514300000003
18,1713561736949032e-24,0.389268528
19,9308420700904207e-26,0.40383801500000005
20,54071858102133774e-27,0.41843898500000004
21,5402256419984042e-26,0.43732177000000005
22,5403189007324727e-26,0.451843101
23,5403322234087682e-26,0.47079901
24,5410960568497103e-26,0.485394739
25,5403366643008667e-26,0.5053786610000001


==> num_comp1_H_data.csv <==
1,0.028782533234891827,0.810243727
2,0.021038497777338173,0.813270504
3,0.012484827550620527,0.8184164620000001
4,0.005213282094700194,0.82149826
5,0.002510683794297284,0.8245103130000001
6,0.0007791472540780806,0.829525425
7,0.0001981433697291511,0.832528616
8,6565611460772718e-20,0.8355374670000001
9,1389200708273197e-20,0.8399381490000001
10,19117012530718966e-22,0.84292411
11,5237091771098425e-22,0.8464291780000001
12,14854415086135347e-23,0.850878256
13,25425603873751223e-24,0.8542982880000001
14,4887639589102283e-24,0.8579312750000001
15,8141659831581625e-25,0.862170011
16,3335349012939806e-25,0.8650963180000001
17,8359377342290347e-26,0.868065135
18,1966428738308846e-26,0.8722896960000001
19,1406685722151296e-27,0.875245665
20,28467650218529067e-29,0.878247815
NaN,NaN,NaN
21,0.11653466119619081,1.521436102
22,0.11306111283236653,1.5258096
23,0.1093538271185998,1.529134859
24,0.10546094226474234,1.532154365
25,0.10139731001576043,1.5364678090000001
26,0.0971742030244871,1.5399091740000002
27,0.09280071556813645,1.543020451
28,0.08828617102635469,1.5476184000000002
29,0.08364340821622099,1.5505874030000002
30,0.07889295788469966,1.5536036510000002
31,0.07406827169904297,1.5591832710000002
32,0.06922176324317542,1.5621721780000002
33,0.06443018183754283,1.566824648
34,0.0597951295967919,1.571433729
35,0.05543032546465151,1.574479417
36,0.051425855026624646,1.5775414170000002
37,0.047797330147983964,1.5820956480000001
38,0.04447129403208884,1.585167073
39,0.04134509200969953,1.588176967
40,0.03835370191977959,1.5927769600000001
41,0.035476176214807226,1.596576851
42,0.03270983346832647,1.5999317290000001
43,0.030052406419938116,1.6058417100000002
44,0.027497855004915656,1.6089078350000001
45,0.02503781947885418,1.6122652530000001
46,0.022663424134709346,1.6166068210000002
47,0.020366317399510545,1.619938168
48,0.01813918949375812,1.6229471050000002
49,0.015975971674498345,1.627281973
50,0.013871805587587984,1.630681172
51,0.011822869374407756,1.634628986
52,0.00982616227751299,1.638985716
53,0.00787933221353704,1.644089417
54,0.005980609769681005,1.6471376670000002
55,0.004128999096539309,1.651765382
56,0.0023261723816697054,1.65479533
57,0.0006262955914035403,1.658417645
58,0.00025258941068212384,1.6630327870000001
59,0.00013887314735253314,1.666095421
60,5847587793183034e-20,1.669135304
61,4203266606571729e-20,1.674565756
62,22350096233552375e-21,1.677674901
63,18693591241702903e-21,1.682303467
64,994661956560284e-20,1.686865078
65,5831723333432967e-21,1.689998123
66,17151883819389462e-22,1.693398081
67,5288076520204683e-22,1.697699732
68,6003534744791708e-22,1.7007306210000002
69,2284483899137161e-22,1.7040840570000002
70,9922072737756549e-23,1.708418382
71,526791389779456e-22,1.712573479
72,2389830695511554e-23,1.7159429050000001
73,11719082320153098e-24,1.7218221770000002
74,37071242587428892e-25,1.725248907
75,2166375330274471e-24,1.7284118350000002
76,11176083689754855e-25,1.732734224
77,355936243214082e-24,1.7360666
78,17400115014047817e-26,1.7391529630000002
79,12595153443064006e-26,1.743554848
80,27920644567590194e-27,1.749552138
81,13637620209558145e-27,1.753371975
82,27354151566781588e-28,1.757979358
83,23727282567682716e-28,1.7631005430000002
84,5464764804747953e-28,1.766485713
NaN,NaN,NaN
85,0.06138087127881362,2.413983721
86,0.05974324462403408,2.417048651
87,0.05824979789750379,2.420016027
88,0.056857443887590675,2.424306574
89,0.05555732574745894,2.42737983
90,0.05429191951390927,2.430364853
91,0.05300897282059847,2.434664025
92,0.05164084352062318,2.437699003
93,0.05011600319406111,2.440647831
94,0.048364189610822415,2.4449105710000003
95,0.046322286840290786,2.4489242570000003
96,0.04394043174136475,2.452090691
97,0.041186736570110544,2.457984824
98,0.038049746080298485,2.461327755
99,0.034537889248948864,2.4643786100000002
100,0.030675755035400216,2.468766119
101,0.02649817229676783,2.472072477
102,0.022045221026206003,2.475171901
103,0.017365277404441264,2.479511774
104,0.012542576231661393,2.482532888
105,0.007814481888132736,2.4863065090000003
106,0.004294860479395694,2.490570872
107,0.005431001543941053,2.49511567
108,0.00916441036304389,2.498189157
109,0.01259740470266643,2.502562507
110,0.014878694045795218,2.505633355
111,0.01561003194419831,2.5086927080000003
112,0.01471679029481212,2.512981271
113,0.012451002733607655,2.516044972
114,0.009298994544096821,2.5191309480000004
115,0.005988635818429933,2.5244048450000003
116,0.0041389924627963275,2.527491084
117,0.002958248184668195,2.5321565980000003
118,0.0020333248956364734,2.536355866
119,0.0008417893969514976,2.539414927
120,0.001147878049813623,2.542519983
121,0.0005187012907586875,2.546763721
122,0.0002064507685805491,2.5498043740000003
123,0.00010567879897500238,2.552841704
124,0.00011836921335050525,2.557209776
125,5673736679854836e-20,2.561039444
126,39856069085621026e-21,2.564080847
127,19952513732041775e-21,2.569858123
128,23962157434957566e-21,2.572890064
129,1170055640372257e-20,2.57595395
130,10684266507705163e-21,2.5802334140000003
131,2380599715186882e-21,2.583276307
132,1737774724450939e-21,2.5863193470000003
133,7898723373988396e-22,2.5905990930000002
134,6388219933049346e-22,2.593665863
135,4471658281613339e-22,2.597971476
136,21275443730192468e-23,2.602265627
137,1700724189431247e-22,2.606956679
138,7255504267336813e-23,2.6100486750000003
139,27128607425672002e-24,2.6143712690000003
140,11693673589608478e-24,2.617434654
141,40925107900342754e-25,2.6205394120000003
142,5499593334233986e-24,2.62480262
143,13507695464998733e-25,2.6278473250000003
144,6015644375623646e-25,2.630942924
145,2708341255065807e-25,2.635995485
146,9447724284372387e-26,2.639069138
147,28102651452431468e-27,2.643667213
148,21282234693379273e-27,2.647988143
149,55683323030391885e-28,2.650908841
150,2169605254650204e-27,2.6539924260000003
151,12968894131746755e-28,2.6582853170000003
152,5845657730575306e-28,2.6612697450000002
NaN,NaN,NaN
153,0.10605952081703639,3.3756992780000004
154,0.10841662853462913,3.380155303
155,0.11098269344037417,3.383265
156,0.11356978589438936,3.386708919
157,0.11613143978232512,3.405940064
158,0.11864910701348984,3.409122757
159,0.12111162118273423,3.412135752
160,0.12351272743542657,3.5231758550000003
161,0.12585093791317914,3.5263472680000003
162,0.12812922307457048,3.5294640380000004
163,0.13035432668973668,3.5349345260000002
164,0.13253577589057958,3.538062952
165,0.13468465419901976,3.542909485
166,0.13681216599409882,3.547303555
167,0.13892796984755726,3.550405189
168,0.14103819906605294,3.5537783530000002
169,0.14314302690676983,3.5581406380000002
170,0.14523358339155157,3.5613558800000003
171,0.14728801511814996,3.565196943
172,0.14926654923899865,3.569511803
173,0.15110567117944218,3.573790105
174,0.15271209958026394,3.576941135
175,0.15395830882896755,3.5828867640000004
176,0.15468294140815553,3.5859811400000003
177,0.15470108932803237,3.589048848
178,0.15382958936040025,3.5935999470000004
179,0.15192860328496058,3.5967907520000004
180,0.14895105873369252,3.599851976
181,0.14497879606447905,3.604157691
182,0.14021685513177887,3.6072730230000003
183,0.13492188571198552,3.6113515470000004
184,0.12926156086180035,3.6156393110000002
185,0.1231697686475452,3.620308575
186,0.11636949590847252,3.623393343
187,0.1086516171430388,3.6276964040000004
188,0.10021372340745169,3.6307975900000002
189,0.09184019046969705,3.633843331
190,0.08487764561880311,3.6380656950000003
191,0.08087541791578597,3.6412347240000003
192,0.08061679295573926,3.6443364160000002
193,0.08329256324178205,3.649454072
194,0.08709626100162328,3.652538255
195,0.09027976656929218,3.6571693610000002
196,0.09187831688581691,3.661454012
197,0.09218115198005879,3.664726554
198,0.09176612283747052,3.6681323380000004
199,0.09015701398672565,3.6724360060000003
200,0.08714205977491515,3.6755354340000004
201,0.08403941134010874,3.6786440440000003
202,0.08144134649430719,3.682988688
203,0.07802941997965697,3.6870111690000003
204,0.07385203875343853,3.690294961
205,0.07025762852168728,3.696283799
206,0.06699876013515417,3.699710999
207,0.06324062622802512,3.702794292
208,0.05938734429216038,3.707045674
209,0.05566186027722542,3.7101556550000003
210,0.05183107873291056,3.713309214
211,0.048196282382407876,3.7175973860000004
212,0.04483842750947985,3.7207329120000003
213,0.04069689139149701,3.724571064
214,0.036000553831096856,3.7288919640000002
215,0.032548223196867655,3.735737396
216,0.030347330600869037,3.7388500330000003
217,0.027794579469799203,3.7431817100000004
218,0.02578546856641943,3.7463340260000004
219,0.026444683291191446,3.749410623
220,0.028119242344918312,3.7536176360000004
221,0.02272108947995315,3.756705493
222,0.018233280159797013,3.759812676
223,0.014782231241620099,3.7652509010000004
224,0.011941115931880963,3.7683648570000003
225,0.009426337224731917,3.7730619730000003
226,0.007147732166301041,3.7773962560000003
227,0.00513785268932771,3.780571478
228,0.003588688282544759,3.783853858
229,0.0025660492280148743,3.788225707
230,0.0016603699236343444,3.7913734420000003
231,0.0008039331819957064,3.7943710270000004
232,0.00047392105695151065,3.7986685590000002
233,0.0003340098137213913,3.802526331
234,0.00029070326532966927,3.805893009
235,0.00023241523838095005,3.811872853
236,0.00016753831864378338,3.8151897430000004
237,0.00025922042900723214,3.818321532
238,0.0001722086396686567,3.822712355
239,6248844971579625e-20,3.8258903490000002
240,35008687258526775e-21,3.829025215
241,1304681295716514e-20,3.833352816
242,12749608165282888e-21,3.8365350190000003
243,35239233498867056e-22,3.8406264450000003
244,2310592319161065e-21,3.8449510140000003
245,13849069817441478e-22,3.849806757
246,6896082171529589e-22,3.852834108
247,35546656251164677e-23,3.8571754520000003
248,4909506999900361e-22,3.8602797370000004
249,4839640369584406e-22,3.8633989740000003
250,2509379781259503e-22,3.8677403590000003
251,4273547562494081e-23,3.8708336460000003
252,19641620307541456e-24,3.873936999
253,19374192834509317e-24,3.878972956
254,11035248724209948e-24,3.882098441
255,70709784837657705e-25,3.8867026470000003
256,4425086565679742e-24,3.891064827
257,2586859561092948e-24,3.8941798970000003
258,6018370852172584e-24,3.8972732710000004
259,973794025120015e-24,3.9018178640000003
260,12324098156825739e-26,3.9049004540000003
261,4353359598994816e-26,3.9080182110000004
262,25198093646867222e-27,3.9124967780000004
263,14945901665745042e-27,3.916570527
264,7260377897630504e-27,3.919609926
265,6509388102525989e-27,3.9256259410000003
266,11328012068464692e-28,3.928733052
267,5240519930472062e-28,3.932145133
NaN,NaN,NaN
268,0.16183319833394877,4.577610197
269,0.16079577151194077,4.580752621
270,0.15949282075312735,4.584195771
271,0.15750181518180903,4.588595324
272,0.15475891676770154,4.591983921000001
273,0.1511169974115835,4.5956478810000005
274,0.14642067735688513,4.600064613000001
275,0.14051706618353127,4.603171584
276,0.1333057984218309,4.606650657
277,0.12485493660165553,4.6109781860000005
278,0.11561443268527476,4.615561682
279,0.1066691575476134,4.618652026
280,0.09972289393632536,4.625047372
281,0.09635924300699025,4.628218632
282,0.09688728097037327,4.631346723
283,0.10014417822321832,4.636018012
284,0.10450970770544535,4.63919624
285,0.10878605230107818,4.6422934840000005
286,0.11234426393228182,4.646960466
287,0.11491625521295142,4.650039113
288,0.1163726988961064,4.653904927
289,0.11657566537737298,4.658661857
290,0.11530935235439865,4.663682942
291,0.11231434060325687,4.66723826
292,0.10747060639454993,4.671638732
293,0.10106164159370015,4.674755859
294,0.09383162797844172,4.678170999000001
295,0.08664336816571544,4.682509105
296,0.08004502592871714,4.6857240970000005
297,0.07415251887804694,4.689137854
298,0.0688134738396327,4.69447372
299,0.06380204266452587,4.69794581
300,0.05892530790505955,4.702829447
301,0.054054920958978035,4.707539488
302,0.04912530125387129,4.710723160000001
303,0.04412351132684256,4.713827028
304,0.03907953228488712,4.718457798
305,0.03405706933321358,4.721573667
306,0.02914143748495821,4.725147247000001
307,0.024420635391670997,4.729898584000001
308,0.019959032361463548,4.733811268
309,0.015771424993442133,4.7369278900000005
310,0.011815022044473458,4.743412729
311,0.008015554525049623,4.746528244
312,0.0043450873260262556,4.74991641
313,0.0017764182401397244,4.754262828
314,0.0011017584076808305,4.757501840000001
315,0.0003412037394724732,4.760931065
316,0.0001719403941071372,4.765646395
317,0.0001096818577445998,4.768757002
318,0.00013952593590991463,4.773246097
319,0.0005060930502990309,4.777577988
320,5606955461049188e-20,4.782894677000001
321,8255852652123154e-20,4.78599022
322,3719471915738721e-20,4.790660003
323,16031193393600287e-21,4.79377688
324,12499020263402128e-21,4.796882791000001
325,7936623139127012e-21,4.801530991
326,782472456726938e-20,4.804739404
327,19700197866204857e-22,4.807858835
328,5778667536982492e-22,4.813347678
329,3965111546455953e-22,4.816432455
330,33000082155537857e-23,4.82164633
331,14599557177152937e-23,4.8259745270000005
332,7709374507864969e-23,4.829191128000001
333,44390156836448105e-24,4.832601092
334,4462064886035965e-23,4.836917466
335,5080431212305136e-24,4.840007163
336,7167970372770426e-24,4.843457734
337,27211310808566695e-25,4.847851357000001
338,8248774692148517e-25,4.854986458
339,31932347402265427e-26,4.8582518310000005
340,2158432397678385e-25,4.864332018000001
341,13849951647842787e-26,4.867944973
342,9559667742906064e-26,4.87104693
343,5066222907840663e-26,4.875751621
344,15313210344378558e-27,4.878979611
345,8517483068843717e-27,4.882699425
346,4618988726055795e-27,4.887348053
347,18784767123113754e-28,4.890508079
348,14662168606646876e-28,4.894427985
349,4834301049578797e-28,4.8992657490000004
NaN,NaN,NaN
350,0.11077786332311594,5.569257536
351,0.11095812018289263,5.572426449
352,0.11112331630732523,5.576760744
353,0.11128528756218184,5.579900184
354,0.1114492043931702,5.583050293
355,0.11161474025855218,5.587397322
356,0.111781544328954,5.590569112000001
357,0.11194960979115241,5.593780593
358,0.11211896634347977,5.598116114000001
359,0.11228962493391731,5.601572778
360,0.11246159116267611,5.604498541000001
361,0.11263487047798676,5.611470744
362,0.11280946789468639,5.616267126
363,0.11298538750703946,5.6194587810000005
364,0.11316263232927984,5.6241946800000004
365,0.11334120419064607,5.627451185
366,0.11352110360579698,5.630638574000001
367,0.11370232962539606,5.635310656000001
368,0.11388487967218705,5.638477088
369,0.11406874936210526,5.641988672
370,0.11425393230879444,5.647246001
371,0.11444041990999794,5.6503878080000005
372,0.11462820111433072,5.655482887000001
373,0.11481726216683567,5.659874458
374,0.11500758633163909,5.663498865
375,0.11519915358990952,5.666856113000001
376,0.11539194031124304,5.671295358
377,0.11558591889649189,5.674763937000001
378,0.11578105738998755,5.677914583000001
379,0.11597731905903436,5.682420383
380,0.11617466193848132,5.686903002
381,0.11637303833815704,5.69013145
382,0.1165723943109281,5.69641336
383,0.11677266907916324,5.69954607
384,0.11697379441743014,5.702839202000001
385,0.11717569398936124,5.707539677000001
386,0.11737828263677312,5.710706193
387,0.11758146561933597,5.713923134000001
388,0.11778513780339932,5.7186190560000005
389,0.11798918279894906,5.7217471070000006
390,0.11819347204416737,5.726672891000001
391,0.11839786383766591,5.731074378000001
392,0.11860220231920098,5.7359784650000005
393,0.11880631640056005,5.739443101
394,0.11901001864935212,5.743981368
395,0.11921310412965745,5.747652759
396,0.1194153492048961,5.751134842000001
397,0.11961651030986914,5.755540041000001
398,0.11981632270073184,5.75903306
399,0.12001449919364891,5.762541065000001
400,0.1202107289050505,5.768344966000001
401,0.12040467600875526,5.7715036280000005
402,0.12059597852767984,5.776367598
403,0.12078424718040337,5.781068132000001
404,0.12096906430538411,5.784276539
405,0.1211499828881187,5.787621886
406,0.12132652571877493,5.7922662890000005
407,0.12149818470980614,5.795448142000001
408,0.12166442040450137,5.798580466000001
409,0.12182466170825258,5.803333358000001
410,0.12197830587427393,5.807363873000001
411,0.12212471877441998,5.810846467
412,0.12226323548341637,5.816825275
413,0.12239316120103559,5.820890849
414,0.12251377253136791,5.824133726
415,0.1226243191312859,5.828562697000001
416,0.12272402573140352,5.832074403
417,0.12281209452236645,5.835275361000001
418,0.12288770788745106,5.839603525
419,0.12295003144943915,5.8430743650000005
420,0.12299821738618723,5.847314701
421,0.12303140795593111,5.852020292000001
422,0.12304873916099371,5.856889647
423,0.12304934446839402,5.860113632
424,0.12303235849906367,5.864780067000001
425,0.1229969205953486,5.867943033
426,0.12294217818070237,5.871128366000001
427,0.12286728983735398,5.875808816
428,0.12277142804870673,5.879034954000001
429,0.1226537815845099,5.882209885
430,0.12251355754953322,5.887755549
431,0.12234998317131206,5.890910947
432,0.1221623074700243,5.895956755
433,0.12194980303381792,5.900341576000001
434,0.1217117682156745,5.903845843
435,0.12144753017247534,5.907100976000001
436,0.12115644928217476,5.911367087
437,0.12083792559903711,5.914855843000001
438,0.12049140813704523,5.918084321
439,0.12011640790387618,5.92244357
440,0.119712515736375,5.926912499
441,0.11927942610464162,5.93012925
442,0.1188169681433201,5.9363158700000005
443,0.1183251452178736,5.939465094
444,0.11780418431641251,5.942653552
445,0.11725459644187386,5.947338117
446,0.11667724892401718,5.950550908
447,0.1160734501260909,5.953730098
448,0.11544504633112292,5.958424623
449,0.11479452960078686,5.961604726
450,0.11412515405828902,5.965546372
451,0.1134410563337857,5.970211632000001
452,0.11274737385141467,5.975004145000001
453,0.11205035232843753,5.978556660000001
454,0.11135743149160714,5.98289469
455,0.11067729589117542,5.986033752
456,0.11001987619399498,5.989486229000001
457,0.1093962858767471,5.993861653000001
458,0.10881867915318434,5.997384677
459,0.10830001838137594,6.000615000000001
460,0.10785374293054774,6.0059455150000005
461,0.10749333610149125,6.009438362
462,0.10723179175866533,6.014235028000001
463,0.10708098793546292,6.018933051
464,0.10705098196963483,6.022117329
465,0.1071492530310642,6.025332459
466,0.10737993576079953,6.0299510100000004
467,0.10774311365398177,6.037333587
468,0.1082342683425702,6.040871117
469,0.10884400001943843,6.045276499000001
470,0.10955812939026215,6.049506517
471,0.1103582499255247,6.052692305000001
472,0.1112227205370607,6.0586130240000005
473,0.11212799190427389,6.062078533
474,0.11305007895436117,6.065326238000001
475,0.11396596265105075,6.069968247
476,0.11485474266956192,6.073185679000001
477,0.11569845427164478,6.0764001290000005
478,0.11648256698677201,6.081040769
479,0.11719625262973621,6.084221255
480,0.11783251706856582,6.088509267
481,0.11838823815825444,6.093321038
482,0.11886407510093748,6.098172913
483,0.119264157066619,6.101685658
484,0.11959545479351945,6.1059999430000005
485,0.11986679575524337,6.10974468
486,0.12008758142948721,6.1132325430000005
487,0.12026636523915347,6.1176316
488,0.12040950793138418,6.120824254
489,0.12052011276076911,6.1245068940000005
490,0.12059735669058544,6.129808565
491,0.12063621513942549,6.13343752
492,0.12062748630477498,6.138338458000001
493,0.12055799866072539,6.142852393
494,0.12041092483229768,6.146368961
495,0.12016617763093458,6.14952988
496,0.11980088389133252,6.154177295
497,0.11928992143647117,6.157350865000001
498,0.11860651171400208,6.160631423000001
499,0.11772292106271119,6.165400956
500,0.11661140403853074,6.16952542
501,0.11524553440363501,6.172691512
502,0.11360195924749632,6.179116909
503,0.11166243647147246,6.1822314060000005
504,0.10941590450715213,6.185744716
505,0.10686034375122509,6.190146493
506,0.1040042238167799,6.193464723
507,0.10086725034122791,6.197000654
508,0.09747997356372504,6.20134525
509,0.09388186497600146,6.204485454
510,0.0901179109311131,6.208688662
511,0.08623441707279286,6.213215192000001
512,0.08227504278253875,6.218324686000001
513,0.07827777561304854,6.221520389
514,0.07427293636565095,6.226281703000001
515,0.07028207314836553,6.229789655
516,0.06631799641572056,6.232977050000001
517,0.062386539044551596,6.237374986000001
518,0.058490010352697915,6.240904443000001
519,0.05463095823141385,6.244082290000001
520,0.05081423659035532,6.249985421000001
521,0.04704663942678927,6.253182745
522,0.04333554259878504,6.2579803720000005
523,0.03968890991870723,6.262712909
524,0.03611739909553292,6.265996115
525,0.03263633148684832,6.269496277
526,0.029264390147846358,6.273880465
527,0.02601858945566153,6.277023064000001
528,0.022911465915597146,6.280620248
529,0.019959205501162463,6.285026333
530,0.017199228883002887,6.288948695
531,0.014694075831163703,6.292430906000001
532,0.01247768991135088,6.298452438
533,0.010473521108775969,6.301933336
534,0.008502208797114998,6.305121018
535,0.006607160753750665,6.309449507
536,0.005478615866539721,6.312961734000001
537,0.005199804874382851,6.31617063
538,0.005063036776668999,6.3206914670000005
539,0.004405467105813358,6.324206370000001
540,0.009649864659687257,6.328389684
541,0.009072666998215637,6.333065846
542,0.007748313935949006,6.338041240000001
543,0.0036598873288323248,6.341243539000001
544,0.0034882364029846986,6.345949707000001
545,0.006210306299993346,6.349069751
546,0.004602739862263264,6.352690969
547,0.004947613451291359,6.357093551
548,0.004818543776018928,6.360259545000001
549,0.0031786516890871474,6.363774381000001
550,0.0012617394702435607,6.368886639
551,0.002027051822559961,6.372174279
552,0.00043056871805587446,6.377273677000001
553,0.0004006940784349983,6.381661930000001
554,0.0002683274811124146,6.385409951000001
555,0.00017946560367126726,6.388583475000001
556,0.00011908158968195623,6.392910399000001
557,0.0001388046037170892,6.396384229000001
558,0.0005135444164509939,6.399787506
559,0.0001093891974114316,6.4043273880000005
560,9538810303055359e-20,6.4088501970000005
561,6129756442389513e-20,6.412431526000001
562,4467723077602974e-20,6.4188922680000005
563,23397127693791806e-21,6.422654110000001
564,10267408064926943e-21,6.425844758
565,966770602669535e-20,6.4305841070000005
566,15706922853802045e-21,6.433800619
567,922025869246577e-20,6.437309786
568,6833294298867316e-21,6.441840031000001
569,7599905386813704e-21,6.445015461000001
570,7400846668978755e-21,6.449296151
571,8679558316004595e-20,6.453655909
572,12380925765124014e-22,6.458936616000001
573,8207902430075345e-22,6.462161315
574,4816055289384503e-22,6.466467315
575,8189229478640642e-23,6.46994114
576,3870946958327065e-23,6.473136252000001
577,2997889077297599e-23,6.477527409
578,3588136224774899e-23,6.481067144000001
579,19991845038671277e-24,6.484265485000001
580,15029173708146848e-24,6.489932682
581,7599494472991395e-24,6.4931262290000005
582,4583806710744789e-24,6.497905481
583,3659813078434083e-24,6.5025681330000005
584,25966521798652208e-25,6.505748477
585,10068921889950203e-25,6.509353947
586,1944774794021675e-24,6.513893705
587,9771065427308973e-25,6.517139273000001
588,5769976977443284e-25,6.5206080250000005
589,2648396023774651e-25,6.525014317
590,19756190256586465e-26,6.529136404000001
591,10737046015071239e-26,6.532578734
592,6460456160315095e-26,6.538483133000001
593,22063422447129582e-27,6.541969457
594,1680225009793037e-26,6.546020904000001
595,14282286906772952e-27,6.550956694000001
596,13857226791741937e-27,6.5541692760000005
597,10370343233991758e-27,6.557404026
598,6681179546660618e-27,6.562038932
599,15624077206922192e-28,6.565165911
600,21451577884642443e-28,6.569407706000001
601,1812787964926491e-27,6.574116685000001
602,9482623181910442e-28,6.578935417
NaN,NaN,NaN
603,0.06329835723514943,7.2533952290000006
604,0.06416136842144815,7.258170952
605,0.06503406467056168,7.261383827
606,0.06568202101965835,7.264590791000001
607,0.06598983044632778,7.2693416090000005
608,0.06602986602969516,7.2726572570000005
609,0.06587889790759417,7.275864940000001
610,0.06556545989053089,7.280615734
611,0.06510256535839656,7.283840405
612,0.06450284382517177,7.287349678000001
613,0.0637820270748527,7.291624992
614,0.06295976390357944,7.294849838
615,0.0620592179990513,7.299954732000001
616,0.06110539821493936,7.304423663000001
617,0.060122476041095795,7.307963538
618,0.05913081927229632,7.311165756
619,0.05814476274377766,7.315626934000001
620,0.05717204994612684,7.319047027000001
621,0.05621531397124178,7.322286834000001
622,0.05527506447763741,7.326684577000001
623,0.05435282479313162,7.3309491840000005
624,0.05345287842269739,7.334143122
625,0.05258188188611886,7.340609394
626,0.05174704044590897,7.343827226
627,0.0509545789276631,7.347695902000001
628,0.05020990859489262,7.3523886350000005
629,0.04951925777549481,7.3561286930000005
630,0.04889090218671635,7.359388590000001
631,0.04833423932182398,7.364100394
632,0.047857263766149544,7.367330859000001
633,0.047465320404275646,7.371759141
634,0.04716290561000588,7.376284567000001
635,0.04695547576088148,7.381413212000001
636,0.04684540259481744,7.3848673300000005
637,0.04682225888721843,7.389448710000001
638,0.04685864251138696,7.3929797090000005
639,0.0469210261057162,7.396218317000001
640,0.046980915224561354,7.4006595090000005
641,0.04699285730858215,7.404188882000001
642,0.046842374512226184,7.407411541
643,0.04633624403848354,7.412970355000001
644,0.04529600364085257,7.416271899000001
645,0.04367308620265791,7.4213091250000005
646,0.041512134564438245,7.4261383610000005
647,0.038814270236972565,7.429351293000001
648,0.03490296988306337,7.432539133000001
649,0.027464907633576483,7.437313277
650,0.015353683192449851,7.440538562
651,0.005706059165201864,7.444180774
652,0.0023013858747153644,7.448592570000001
653,0.01231401166158672,7.452735247000001
654,0.030964565596017932,7.456299566
655,0.049537523095037776,7.463268805
656,0.06612938363262272,7.469414390000001
657,0.0805552860702015,7.472957368
658,0.0921852343865219,7.477481911000001
659,0.10030348958195744,7.481491658
660,0.10510914811528047,7.484866656
661,0.10739763740157617,7.491749711000001
662,0.1078244332111445,7.494998371
663,0.1070020632949068,7.498392628
664,0.10554370153658098,7.5028963740000005
665,0.10369999004100261,7.507579894
666,0.10156584637323524,7.510888335000001
667,0.09926254702061299,7.515354902
668,0.0969523314662284,7.518674704
669,0.09479514656887708,7.521863984
670,0.09270264806537416,7.526285692
671,0.09052130232633149,7.529689340000001
672,0.08826228670025055,7.5337276740000005
673,0.08610394869634509,7.5390281770000005
674,0.08387873790072298,7.542267841
675,0.08117493856941675,7.54710308
676,0.07800831550535468,7.551620551
677,0.07528101998848191,7.554827940000001
678,0.07305041805798233,7.558056841000001
679,0.07009554999143669,7.562546187000001
680,0.06673502344790712,7.5658560580000005
681,0.06505989444788778,7.569074883000001
682,0.06433501354424183,7.573517578000001
683,0.06105949438281969,7.577474742000001
684,0.055574115158853396,7.580734876
685,0.05276707264039629,7.586816629
686,0.0496193437721029,7.590085561
687,0.04311425037466745,7.593291969
688,0.03557197171805983,7.597770943
689,0.03448535405823758,7.601040949000001
690,0.03079330807161635,7.604386648
691,0.02794542699774393,7.608817913
692,0.025320561213982355,7.612147531000001
693,0.023152242122385494,7.616348411000001
694,0.02006480364019796,7.620958622000001
695,0.015277972459533676,7.6259093280000005
696,0.01378875272675245,7.629233783
697,0.010300671054492979,7.633696613000001
698,0.012531974469521234,7.637006024000001
699,0.016846935548977836,7.640233527
700,0.012133350788121841,7.644679293
701,0.008055840018329194,7.647984404000001
702,0.008130990368421067,7.651182425000001
703,0.0183854372561824,7.656657163
704,0.009335153755615468,7.659896265
705,0.010814283926106704,7.664810128
706,0.004241325753832259,7.6693615390000005
707,0.004938580174676774,7.672569976
708,0.004641624225614977,7.675804117
709,0.005390558268033042,7.6803136620000005
710,0.003281564102673584,7.68355291
711,0.0025518660384586155,7.687384421000001
712,0.0016001032503509074,7.691799209000001
713,0.0022408491539599776,7.696088789
714,0.0006313152849298931,7.699258114
715,0.0005285538497728427,7.705316614000001
716,0.000442518938888947,7.708549639
717,0.00045323827189721965,7.711858276
718,0.00024009843906254856,7.7162553030000005
719,0.00016582670101083062,7.71952624
720,0.00011201108560561851,7.722735862
721,9392554892740911e-20,7.727410228
722,47807735307574924e-21,7.73063548
723,45117656625288425e-21,7.734625027000001
724,16970216527965474e-21,7.739013137000001
725,1689337258293848e-20,7.743912861
726,16442623954015482e-21,7.747125142000001
727,46513674785934915e-22,7.751734959
728,6102190174523688e-21,7.7549410860000005
729,66255198822835894e-22,7.758322445
730,31500821800471457e-22,7.7631838150000005
731,2700188825215042e-21,7.767032295000001
732,292714414345497e-20,7.770266672000001
733,9402691084896261e-22,7.77583919
734,5074575992512428e-22,7.779152377000001
735,46915245006197426e-23,7.783973906000001
736,1440565638466309e-21,7.788399741
737,20919693633764565e-23,7.791723257
738,41833795079112104e-23,7.794935109000001
739,6187897091401703e-23,7.799383119000001
740,48945717403861524e-24,7.802659929000001
741,1831655195652933e-23,7.8059298450000005
742,1785384016792218e-23,7.810385523000001
743,8830767400306125e-24,7.814386327
744,29508191020599213e-25,7.817568795000001
745,22821216285343803e-25,7.823671516
746,11668346339737897e-25,7.826859913000001
747,13143589459817924e-25,7.830079509000001
748,24925280178413594e-26,7.834500763
749,16068971754105114e-26,7.837742313000001
750,642322667091968e-25,7.842938351000001
751,3969290390622917e-26,7.847415357000001
752,14705772897602077e-27,7.851253140000001
753,105999026305599e-25,7.85969371
754,5463754726078965e-27,7.864251716
755,3788992640200275e-27,7.867445173
756,12267118679295291e-28,7.8714347920000005
757,10244367416109242e-28,7.875761495000001
758,25126160596256226e-29,7.879008238000001
NaN,NaN,NaN
759,0.09006125512349594,8.548088532000001
760,0.08950525845027964,8.552511588
761,0.0894715414219819,8.555750198
762,0.0895872305495392,8.560863672
763,0.08971913638691756,8.582361127
764,0.08985391300016124,8.585606270000001
765,0.09000325316343499,8.589129467000001
766,0.0901763891241537,8.700258148000001
767,0.09038033584206105,8.703398844
768,0.09062298129984393,8.706643885
769,0.09091538636454222,8.71219113
770,0.09127414475794529,8.715372567000001
771,0.09172374168939733,8.720222061000001
772,0.09229641656031295,8.726866312
773,0.09302083492322143,8.730138
774,0.093873252098102,8.733433577000001
775,0.09462785548018847,8.737819153
776,0.09456598049749938,8.741133239
777,0.09252946365696944,8.744376976
778,0.08841623588777352,8.748742343
779,0.0839946615578481,8.752700703
780,0.08059605830287463,8.755976023
781,0.07820546432074484,8.762011629
782,0.07639982152638648,8.765586252
783,0.0748547464010312,8.768843636
784,0.07338563056328037,8.773228873
785,0.07189458145110526,8.77670686
786,0.07032955630242611,8.779930009000001
787,0.0686622100743667,8.784305286
788,0.06687702523684765,8.787391782
789,0.06496635630211726,8.791535192000001
790,0.0629286249747707,8.796193508
791,0.060768409616129504,8.800993225000001
792,0.058497951121424085,8.804174891
793,0.056139993556407336,8.808591177
794,0.05373203709682293,8.811854186
795,0.05133195803605095,8.815046229
796,0.04902427635934087,8.819784172
797,0.04692458562726615,8.823021782000001
798,0.04517623926276846,8.826176858
799,0.04392905839147742,8.831599443
800,0.0432895903597696,8.83476907
801,0.04324624979121303,8.839634253
802,0.04360327323914436,8.844082235
803,0.04398012857625255,8.84733308
804,0.04390926704680591,8.850464657
805,0.042996046928619094,8.855775103000001
806,0.04104856611132247,8.859202124000001
807,0.03810393492465839,8.862387235
808,0.034358936774826244,8.866781267
809,0.030071835228470734,8.871262627
810,0.02549163565443329,8.874465168
811,0.02082990104446583,8.880590368
812,0.016266536422813584,8.883810872
813,0.011986380631864775,8.887021993000001
814,0.00828439360237937,8.891435320000001
815,0.005875194546296117,8.894671846000001
816,0.005922934414695346,8.897783635
817,0.007973928097361948,8.902121766
818,0.010647225463544846,8.905301414
819,0.013349757789225003,8.909548035
820,0.015894284260927954,8.913934001000001
821,0.018219861137264846,8.918759591
822,0.02031122685651211,8.921940152000001
823,0.022168473379005998,8.926531311
824,0.023802820399748594,8.929723661
825,0.025243416625001243,8.933281994
826,0.02649850748497513,8.937635765000001
827,0.027553572343486633,8.940836863000001
828,0.02851693925832504,8.944144494000001
829,0.029429108228988053,8.949511678
830,0.029873326860997126,8.952858918
831,0.03035442972451145,8.957856501
832,0.03198681745583636,8.962299288
833,0.03127038440984271,8.965457123
834,0.031031237261438416,8.96932595
835,0.032296915144765306,8.973796037000001
836,0.03238951611254609,8.976997667000001
837,0.03240890342118129,8.980845526000001
838,0.03262199761773938,8.986867118000001
839,0.03270257996963312,8.992569096
840,0.032711752844028545,8.997100155
841,0.032689479431062485,9.005698417000001
842,0.03260626148545329,9.01061629
843,0.032482424664343285,9.015257247000001
844,0.03232050630393034,9.02124457
845,0.03211224685516624,9.025840445
846,0.03185785627345392,9.030357339
847,0.031563077749676524,9.036494861000001
848,0.031227483724635657,9.046356262
849,0.0308531036156778,9.052729647000001
850,0.03043596951171609,9.061456637000001
851,0.029979428034750708,9.066192034
852,0.029484661771709702,9.070720232000001
853,0.02895309400227132,9.076837450000001
854,0.02838683440466752,9.081373583000001
855,0.027782874808935314,9.085993956000001
856,0.027150848080182862,9.094392788
857,0.026485551192948514,9.099017187000001
858,0.025803480617097852,9.103641776
859,0.02509483921467102,9.111160698
860,0.02438037406968098,9.118287737000001
861,0.023653343908801364,9.122978613
862,0.02293373171457085,9.12908831
863,0.022226103533953327,9.13365838
864,0.021532297906674006,9.138521443
865,0.020884229108394967,9.144653043
866,0.02024114939957589,9.149339566
867,0.019683897091399886,9.154122661
868,0.019083995472140004,9.160217678
869,0.018569319495092117,9.166663848
870,0.017873787269654693,9.171288509
871,0.017108604854754808,9.179820168000001
872,0.01589304572133257,9.18446291
873,0.014396937187082267,9.189013158
874,0.012405882984801926,9.195186857000001
875,0.01028480985333635,9.200225178
876,0.00808030943138237,9.204812299
877,0.006169006491635194,9.210860319
878,0.005291723303127495,9.215478577
879,0.006208276582625644,9.221528515000001
880,0.006752462315372075,9.230884406000001
881,0.007344994106682111,9.235495995
882,0.005791889540360129,9.240544871
883,0.004057767157813844,9.246728971000001
884,0.002898040313517655,9.251481149
885,0.0028135461050088953,9.256153457
886,0.002417475752756041,9.262255203
887,0.0019526371633408156,9.267638492000001
888,0.0012615747831993995,9.272395192000001
889,0.0014704592696286722,9.280480538
890,0.0019213232942549392,9.287506595
891,0.0009353981804158083,9.292058959
892,0.0003992108094868427,9.298129432000001
893,0.00027799064870963954,9.302633394
894,0.0006362732365230029,9.307296006000001
895,0.00018649707302944524,9.313351936
896,0.00010236257924858044,9.317989603000001
897,52449675630679786e-21,9.323035662
898,49201651393741585e-21,9.329120181
899,4785394645398406e-20,9.335600335
900,2432866580652553e-20,9.340258238
901,14786199755254994e-21,9.350684196000001
902,17107824886854566e-21,9.355388291
903,6408300158110286e-21,9.360089943
904,8905552752773956e-21,9.366139095000001
905,26996522751284017e-22,9.370756143000001
906,30293737081854287e-22,9.375587532
907,35721033380876053e-22,9.381728817
908,4212452544614086e-21,9.386725756
909,15415977147879602e-22,9.39290746
910,12442149989897792e-22,9.403390642
911,7273163661112278e-22,9.408085137
912,5877615927385907e-22,9.412656325
913,6533111378740966e-22,9.418941859
914,19858870567992075e-23,9.423629253000001
915,15962703912934475e-23,9.428273840000001
916,8341327260926612e-23,9.434232382000001
917,58584190189046826e-24,9.438862783000001
918,3575566838436961e-23,9.443416933
919,27939302270670513e-24,9.451072818
920,13326817696596655e-24,9.458175744
921,22325633411602975e-24,9.462717146000001
922,974108990629061e-23,9.468923086
923,13962421577975461e-24,9.473547838
924,1872662252050143e-24,9.478222518
925,14749766678617136e-25,9.484248802
926,1064215458701377e-24,9.48885336
927,5188648016151827e-25,9.493714882
928,5342400344088015e-25,9.499901236000001
929,28014531053377567e-26,9.506427863
930,1734830126915646e-25,9.511047423
931,7818833227222021e-26,9.519566723
932,25235594152966896e-27,9.524206655
933,3100387938946564e-26,9.528847013
934,1640793477658824e-26,9.535009638
935,15977507459609496e-27,9.539563813000001
936,4394875467142113e-27,9.544360484
937,6187180114901693e-27,9.550807681
938,12948864351373667e-28,9.555413468000001
939,7013823810383994e-28,9.561592749
NaN,NaN,NaN
940,0.07201733863137215,10.728141267
941,0.07158157671254527,10.732838382
942,0.0712434483758936,10.737388541000001
943,0.07105545815095075,10.743737114
944,0.07093751030447717,10.748818322
945,0.07084693788900297,10.753479188
946,0.07076382758973593,10.759745652000001
947,0.07068037448390335,10.764458929
948,0.0705936814595637,10.769838463000001
949,0.07050179332445487,10.777203855000002
950,0.07040209144442795,10.783384340000001
951,0.07029089018511465,10.78796848
952,0.07016348145503028,10.796754644
953,0.07001430178714048,10.801684053
954,0.06983711675804788,10.806354982
955,0.06962518118511908,10.812495491
956,0.06937131837706405,10.817090024
957,0.06906780773155187,10.82168934
958,0.06870588523876042,10.82790345
959,0.06827453961400191,10.832556570000001
960,0.0677581693665604,10.838732409
961,0.06713301057173213,10.847398272000001
962,0.06636567179878064,10.851948936000001
963,0.06543051885282106,10.856655818
964,0.06435844138505149,10.863248318
965,0.0632197279574002,10.867886761000001
966,0.06204314546437766,10.872556077
967,0.060826741132895,10.878690741000002
968,0.05956817979269693,10.883301528
969,0.058271500719892295,10.888295116
970,0.056945369898915146,10.896746563
971,0.05560030122510886,10.903797532
972,0.054246493050345936,10.908876323000001
973,0.0528925205897167,10.914998817
974,0.05154478131012468,10.919685251
975,0.050207490136207976,10.924394765
976,0.04888299746580582,10.930564757
977,0.047572234814708195,10.935225698
978,0.04627515661563384,10.93993444
979,0.04499111151358363,10.946080633000001
980,0.04371912393203645,10.952218643
981,0.04245809311251503,10.956785428
982,0.0412069271809205,10.965471431000001
983,0.03996463087238912,10.970248853000001
984,0.03873036263416776,10.9749107
985,0.03750347298251222,10.981199435
986,0.036283532574852936,10.985840388000002
987,0.03507035586771088,10.990423231000001
988,0.03386402443463536,10.996576718
989,0.03266491285896772,11.00156677
990,0.0314737194306759,11.007728894000001
991,0.030291503531884364,11.016482602
992,0.02911973148683179,11.021053596000002
993,0.02796033268891799,11.025685741
994,0.026815767908407645,11.031819330000001
995,0.025689111714538478,11.036518525
996,0.02458415074763695,11.041552529
997,0.02350549888986119,11.047848599
998,0.022458728800596184,11.057923964
999,0.021450516198122726,11.062766052
1000,0.020488787853106847,11.070394945
1001,0.019582855548862643,11.077556391
1002,0.01874350552945474,11.082174905
1003,0.01798299659999263,11.088403152000001
1004,0.01731490323597789,11.09386937
1005,0.016753730880310742,11.098546901
1006,0.01631424307662459,11.1047021
1007,0.01601049048514714,11.109354755
1008,0.015854626398414128,11.113989574000001
1009,0.015855710062632068,11.120157816
1010,0.016018780180545106,11.126201346
1011,0.016344459615767894,11.130846188000001
1012,0.0168292090281212,11.139705455000001
1013,0.017466144150621928,11.144417419
1014,0.01824617540931654,11.149101343
1015,0.019159189417079465,11.155284996
1016,0.02019505897895806,11.159977486
1017,0.021344379158464103,11.164679191000001
1018,0.02259892285305416,11.171096991
1019,0.02395186458780625,11.175713727000002
1020,0.02539783895502068,11.182383389
1021,0.026932894962074787,11.191359892000001
1022,0.028554393172585506,11.196008848
1023,0.030260877300988115,11.200609419000001
1024,0.03205193945751075,11.206834701
1025,0.03392808930688689,11.211883612000001
1026,0.03589063151145948,11.216473135000001
1027,0.03794155214976256,11.222701848
1028,0.04008341256700194,11.22816642
1029,0.04231924774000502,11.233102872
1030,0.04465246532358067,11.240687146
1031,0.047086740826767774,11.247770828
1032,0.0496259036882354,11.252739277
1033,0.052273808290675,11.258884948
1034,0.05503418313860022,11.263427036000001
1035,0.05791045053408451,11.268064851
1036,0.06090550818186286,11.274213089
1037,0.06402146337188079,11.278842002000001
1038,0.06725930994547141,11.283361000000001
1039,0.07061853850066675,11.289488120000001
1040,0.07409667174608434,11.295423083000001
1041,0.07768872027125141,11.300061989000001
1042,0.08138656017673514,11.308738392
1043,0.08517824405684771,11.313395068
1044,0.08904727181748988,11.318148890000002
1045,0.09297186851371114,11.324378712000001
1046,0.09692434268274641,11.32942854
1047,0.1008706287693225,11.334109688
1048,0.10477014677210493,11.340365134
1049,0.10857613323106241,11.344954277000001
1050,0.11223659879583599,11.351379385000001
1051,0.11569603558779779,11.363909504
1052,0.11889792131743994,11.36849915
1053,0.12178794443821632,11.373210683
1054,0.12431771821603341,11.379857289
1055,0.12644859274298997,11.384526915
1056,0.12815505797594112,11.389153218
1057,0.12942720123431525,11.397705120000001
1058,0.13027176133549506,11.404392328
1059,0.13071149239493549,11.4092686
1060,0.13078275298625908,11.416844982
1061,0.13053138441119844,11.424886978
1062,0.130006957692914,11.429571904000001
1063,0.1292553211673585,11.435776854
1064,0.1283091274565259,11.440472984000001
1065,0.12717589756819966,11.445188397
1066,0.12582373656952808,11.451837037
1067,0.12416706230694824,11.456572730000001
1068,0.12205989806277702,11.461202757
1069,0.11931107107841697,11.467583881000001
1070,0.11573439892447816,11.473683000000001
1071,0.11122537230609561,11.478383823000001
1072,0.10582863769193734,11.48696134
1073,0.09976678060576416,11.491587454000001
1074,0.09343451855427666,11.496495182
1075,0.08736547931025364,11.502713808000001
1076,0.08211803483759827,11.507269903000001
1077,0.07794651499190292,11.511900933000002
1078,0.07422099663467184,11.517895941
1079,0.06919375772373179,11.522570405000002
1080,0.06136345835998354,11.528527609000001
1081,0.05273429607525479,11.537217125000002
1082,0.05097695517709987,11.541909782000001
1083,0.06309358866533236,11.546724738
1084,0.07613973643520687,11.552919560000001
1085,0.07108462137363512,11.557618268
1086,0.06834090616454581,11.56229718
1087,0.06282677066732305,11.568448957000001
1088,0.05122152776564121,11.573135178000001
1089,0.04721928839320702,11.578160408
1090,0.03416764796603806,11.585805142
1091,0.025095525136666956,11.593358219
1092,0.01658019300571809,11.598079897
1093,0.013264415002110178,11.604372804
1094,0.015353251979730271,11.609028192
1095,0.009392354782480879,11.613762703
1096,0.01509711852172003,11.620282634
1097,0.008499037415156096,11.624961584000001
1098,0.005185292304750233,11.62965887
1099,0.007831876257379617,11.635989349
1100,0.0026429833440366796,11.642029446
1101,0.0038399603116190065,11.646678366000002
1102,0.002998161734450792,11.655729204
1103,0.002667797387805074,11.66039434
1104,0.0027134900087350585,11.664936562000001
1105,0.0016625055727052382,11.671085186000001
1106,0.0022583261806489755,11.675655955
1107,0.0016670189523935132,11.680304695
1108,0.001107776961443158,11.686398818
1109,0.001089264211458662,11.691005998000001
1110,0.0005383501486810566,11.697080084000001
1111,0.0004322610607324163,11.705759815
1112,0.0017052428364828277,11.710441613
1113,0.001197955475174518,11.715168264
1114,0.0008672020314604001,11.721361943000002
1115,0.000524503961258371,11.727899874
1116,0.00043298110682261015,11.732614218
1117,0.0003384518702332146,11.73875454
1118,9781537793054719e-20,11.743537232000001
1119,9869653939274932e-20,11.748629173000001
1120,7066145126504852e-20,11.756340543
1121,522136444000794e-19,11.763532935
1122,0.00010340911797384097,11.768811540000002
1123,435327418529827e-19,11.774979735
1124,27438771646093784e-21,11.779487028
1125,18478827854057948e-21,11.784143839
1126,2868519021614636e-20,11.790779592000002
1127,1601412737027561e-20,11.79542436
1128,14828640111650459e-21,11.799955935000002
1129,6633845296926897e-21,11.806093012000002
1130,5719046581089636e-21,11.81217462
1131,3320929167928944e-21,11.816801466000001
1132,19828012212637135e-22,11.825480083
1133,9933994836011605e-22,11.830246014
1134,8455326569326189e-22,11.834996290000001
1135,2923419943619729e-22,11.841599506000001
1136,12774382790721307e-23,11.846252856000001
1137,5966862053604438e-23,11.850876745
1138,39296836194971664e-24,11.859906797
1139,2731701847050915e-23,11.864936649
1140,19449426831517343e-24,11.871106041
1141,14814769313520543e-24,11.880015415
1142,877098596176225e-23,11.885284968
1143,7711120485577854e-24,11.889981591000002
1144,46317170541565335e-25,11.896043147
1145,34221413063020615e-25,11.900665509000001
1146,19488133065957862e-25,11.905511994000001
1147,6383538231035078e-25,11.911506793000001
1148,6351254202964322e-25,11.916300573000001
1149,46158343587745005e-26,11.921013079000002
1150,31021538612711e-23,11.929128281
1151,11449576786374385e-26,11.936228555000001
1152,7446503734010622e-26,11.940785249000001
1153,4212202165857835e-26,11.946913363
1154,15977531736458728e-27,11.951588874
1155,8529787998371182e-27,11.956290766
1156,37876452549979925e-28,11.962711687
1157,63657534247312874e-28,11.967365184
1158,1056952521651276e-27,11.971947057000001
1159,8062358787008537e-28,11.978085924
NaN,NaN,NaN
1160,0.0719332003030396,13.161176301000001
1161,0.07192162143596298,13.166135854
1162,0.07061075636369593,13.169882545
1163,0.06835152187807045,13.174268388000002
1164,0.06561280049996694,13.180436830000001
1165,0.06267084244828766,13.184136543000001
1166,0.05965907680326867,13.187668385
1167,0.05664306724643598,13.193481554000002
1168,0.053655045362999615,13.197060458000001
1169,0.05070813777654366,13.203417588
1170,0.047804526627949595,13.207961215000001
1171,0.04494096179294966,13.211510656000002
1172,0.04211236227515307,13.218385244
1173,0.039314019396009134,13.221929362000001
1174,0.03654281039842079,13.226082695
1175,0.03379779040611411,13.230989257000001
1176,0.031080526712113015,13.234699693000001
1177,0.02839546191015498,13.239593728000001
1178,0.025750468784011514,13.243114694
1179,0.02315773242562302,13.246701846
1180,0.0206352473126187,13.252619423
1181,0.018209481414214815,13.256124596000001
1182,0.015920038078723858,13.261793114000001
1183,0.013827364741542022,13.266753905000002
1184,0.01202392953429949,13.270480364
1185,0.010644258516044109,13.275329208
1186,0.009853787922074309,13.278958811
1187,0.009785039389131302,13.282632489000001
1188,0.010447177340882262,13.287477212
1189,0.01171967888459321,13.291099692000001
1190,0.013440629303994003,13.295776290000001
1191,0.01547806116580823,13.300711567
1192,0.017744412131232814,13.306037723000001
1193,0.020183488774209918,13.311092126
1194,0.02275777851107886,13.314726005
1195,0.025444266984264843,13.31841644
1196,0.02821456202175955,13.323330896000002
1197,0.031000457659232258,13.326939799000002
1198,0.033773566621881045,13.330541017000002
1199,0.036679009058113374,13.335430807000002
1200,0.0394546569448988,13.339770636
1201,0.04096429696122698,13.344680596000002
1202,0.04262091207521514,13.350104785000001
1203,0.04617389542200015,13.353614837
1204,0.0466817119649072,13.358571247
1205,0.04645478500208466,13.362099177000001
1206,0.04833432771742298,13.365620447000001
1207,0.0493162057948448,13.370418593
1208,0.04958193483399637,13.374077576000001
1209,0.04964493742279443,13.378894032000002
1210,0.04938873146245924,13.383470298
1211,0.04875317254065316,13.387638132000001
1212,0.047764702985769104,13.394444002
1213,0.04652305325434396,13.399386854000001
1214,0.04504970559910868,13.402870639000001
1215,0.04339493898202631,13.408070127
1216,0.041568241163918156,13.411646170000001
1217,0.03963659112902232,13.416482853000002
1218,0.03762575608828099,13.420057869
1219,0.03557653476607094,13.42370844
1220,0.03350137269811485,13.429354175
1221,0.03143340848635797,13.432860209000001
1222,0.029388300822337617,13.438359567000001
1223,0.02737634002584433,13.443186546000002
1224,0.02540907919412289,13.446684825
1225,0.023495219163484852,13.452281154000001
1226,0.021648865422628377,13.455871593000001
1227,0.019858493303063073,13.459742811000002
1228,0.018134520474017157,13.464538833
1229,0.01647452385417054,13.468054074000001
1230,0.014891060841366861,13.473026151000001
1231,0.0133657189386096,13.477841248
1232,0.011901594519464246,13.483224602000002
1233,0.010501334333359503,13.488186407
1234,0.009169712684183097,13.491721876000002
1235,0.0078946939127733,13.495262550000001
1236,0.006660702752641085,13.500116547000001
1237,0.005491002167869574,13.503676628000001
1238,0.004380572129616554,13.507205579
1239,0.003325417285982142,13.512043384
1240,0.002273432900229256,13.516396093000001
1241,0.0012946621423608477,13.521367304
1242,0.0004902697884126833,13.526897391
1243,0.00046510202879122657,13.530414757
1244,0.0004269122959094713,13.535589881000002
1245,8807935063400484e-20,13.53912167
1246,5596473027723101e-20,13.542908034000002
1247,12615472004689122e-21,13.547725519
1248,9855945627838598e-21,13.551394015000001
1249,5784288903981383e-21,13.556421544
1250,5540748521093001e-21,13.561108068000001
1251,2553025562921157e-21,13.564617838
1252,11242575999849047e-22,13.573292230000002
1253,6816557205488199e-22,13.57696273
1254,28391106755442257e-23,13.580456017000001
1255,34671941442167107e-23,13.585406895
1256,8730453711936758e-23,13.588986365
1257,6516015565512647e-23,13.593831333
1258,43692718093043064e-24,13.597678632000001
1259,1106376554132123e-23,13.601181651000001
1260,7596141790790923e-24,13.606956411
1261,439177260115202e-23,13.610467166000001
1262,18428891530944965e-25,13.615826060000002
1263,7173703707743103e-25,13.620657964000001
1264,41472321697640243e-26,13.62424114
1265,12636259177275895e-26,13.629189922
1266,8789866580785121e-26,13.632710757000002
1267,387156419947241e-25,13.636282648000002
1268,1807114650923932e-26,13.641095937000001
1269,4572997061393521e-27,13.644591474
1270,2117218565855007e-27,13.649568394000001
1271,17322017989418563e-28,13.654407777000001
1272,12090103573645293e-28,13.65979691
1273,663544636695042e-27,13.664701344000001


==> num_comp1_J_data.csv <==
1,0.02878253323489183,0.805683853
2,0.021038497777338256,0.816994057
3,0.012484827550620468,0.8267485130000001
4,0.005213282094700116,0.8372012040000001
5,0.0025106837942974764,0.8461025910000001
6,0.0007791472540780458,0.856543528
7,0.00019814336972922645,0.8651078790000001
8,6565611460772694e-20,0.87487733
9,13892007082717552e-21,0.8833783940000001
10,19117012530965546e-22,0.8919861570000001
11,5237091771078417e-22,0.9028501510000001
12,14854415087895812e-23,0.913160183
13,25425603863580038e-24,0.9228742070000001
14,4887639580354456e-24,0.9314240850000001
15,814165962391492e-24,0.9415734130000001
16,3335349100604121e-25,0.9501251940000001
17,8359377107209281e-26,0.959834158
18,19664296132403035e-27,0.9684954570000001
19,14066954089501958e-28,0.9775105190000001
20,2846588721378211e-28,0.9874275880000001
NaN,NaN,NaN
21,0.11653466118654357,1.603528187
22,0.11306111282099152,1.612475777
23,0.10935382710704349,1.622305523
24,0.10546094225317686,1.6310405030000001
25,0.10139731000437587,1.647473116
26,0.09717420301345221,1.6565813960000002
27,0.09280071555758908,1.666681062
28,0.08828617101640608,1.6756940370000002
29,0.08364340820695898,1.6855395720000002
30,0.07889295787619373,1.6941898530000001
31,0.0740682716913455,1.7038055840000002
32,0.06922176323632344,1.715374238
33,0.06443018183155552,1.7240945220000001
34,0.05979512959166352,1.7339045320000002
35,0.055430325460340435,1.742688381
36,0.05142585502304529,1.75241084
37,0.04779733014501932,1.761084013
38,0.044471294029623784,1.7711777690000001
39,0.04134509200764603,1.779783479
40,0.038353701918088144,1.7886448830000001
41,0.03547617621345092,1.799383119
42,0.032709833467275344,1.809726602
43,0.03005240641914716,1.819851311
44,0.02749785500433034,1.828570567
45,0.025037819478419533,1.8383994730000002
46,0.022663424134376893,1.8473128230000002
47,0.02036631739924031,1.857119694
48,0.01813918949351792,1.8657750640000001
49,0.015975971674261548,1.874588115
50,0.013871805587329622,1.884518437
51,0.011822869374101132,1.894103279
52,0.009826162277130252,1.9057791750000002
53,0.007879332213052844,1.9144281820000002
54,0.005980609769075882,1.924401956
55,0.004128999095808562,1.933028913
56,0.0023261723808338164,1.9430953110000002
57,0.0006262955906474672,1.952072282
58,0.0002525894106450507,1.9610266340000002
59,0.00013887314750107667,1.970834812
60,5847587806875366e-20,1.9794736540000002
61,4203266563079035e-20,1.990405702
62,22350096274672016e-21,2.000643943
63,18693591194305992e-21,2.010860487
64,9946619583448592e-21,2.0197807230000002
65,58317233945950995e-22,2.029581482
66,17151883113229982e-22,2.038400152
67,5288076332998897e-22,2.047545403
68,6003534644419596e-22,2.0574346720000003
69,2284483906427173e-22,2.0663559410000003
70,9922072591425626e-23,2.076237367
71,52679138947804466e-24,2.0858868950000002
72,23898307885876742e-24,2.097302688
73,11719082380294513e-24,2.10590324
74,3707124247913263e-24,2.1159225420000003
75,21663751783569812e-25,2.124930418
76,11176084078536086e-25,2.13357624
77,35593614991861895e-26,2.1433965660000003
78,17400114270127423e-26,2.152509552
79,12595152613839606e-26,2.162825059
80,27920557241645682e-27,2.171723006
81,1363745055441464e-26,2.186348552
82,27353836082847697e-28,2.1952252370000003
83,23725961517860546e-28,2.2052797710000003
84,5464135843389907e-28,2.214011692
NaN,NaN,NaN
85,0.06138087129093751,2.853702741
86,0.059743244634101064,2.863943039
87,0.058249797907945364,2.872723653
88,0.056857443897641045,2.8814542270000003
89,0.055557325757533686,2.891385601
90,0.054291919524190706,2.9000339800000003
91,0.05300897283122611,2.910091002
92,0.051640843531704395,2.9187616220000003
93,0.050116003205633836,2.9287530850000003
94,0.04836418962285817,2.9376254960000003
95,0.046322286852703905,2.9484860050000004
96,0.043940431754032436,2.962173995
97,0.04118673658290109,2.9708298830000004
98,0.03804974609310522,2.981242217
99,0.03453788926171096,2.990220029
100,0.030675755048104096,3.0000067510000004
101,0.026498172309418703,3.0087462510000003
102,0.022045221038763763,3.018707163
103,0.017365277416695066,3.027493744
104,0.012542576242936442,3.0373769000000004
105,0.007814481896207827,3.04703077
106,0.0042948604753861724,3.057756615
107,0.005431001527792232,3.071745432
108,0.009164410348921832,3.0804170760000003
109,0.012597404692962335,3.090241067
110,0.014878694041847123,3.099268093
111,0.015610031946821928,3.109104337
112,0.01471679030384934,3.117858087
113,0.012451002747778647,3.127754925
114,0.009298994560968369,3.136363567
115,0.005988635832798497,3.146158347
116,0.004138992470479391,3.158274372
117,0.00295824818733452,3.167074892
118,0.0020333249008173157,3.1772074640000003
119,0.000841789396206354,3.1858461670000002
120,0.0011478781087373342,3.1956222540000003
121,0.0005187012902206638,3.204310248
122,0.0002064507692096215,3.214477699
123,0.00010567879714113806,3.223194422
124,0.00011836921071756902,3.2318297190000003
125,56737364718048916e-21,3.2445418960000003
126,3985606992400547e-20,3.2531926440000003
127,19952513230212125e-21,3.263091648
128,23962157028775805e-21,3.2718727640000003
129,1170055647593801e-20,3.281890896
130,1068426639104843e-20,3.290733866
131,23805995987949363e-22,3.3005485930000003
132,17377747509940135e-22,3.3093619490000004
133,7898723449011473e-22,3.3181740160000004
134,6388219645258387e-22,3.3280413400000004
135,4471658489230619e-22,3.338015164
136,21275443861933652e-23,3.349488403
137,17007242974715269e-23,3.358494175
138,7255504210583168e-23,3.3684796400000003
139,27128608095241816e-24,3.3770463090000002
140,11693674275699084e-24,3.386934585
141,4092510640863799e-24,3.395642375
142,5499593690297105e-24,3.4043680320000003
143,13507695174800677e-25,3.41453262
144,6015643276590628e-25,3.4231554170000003
145,27083427021907773e-26,3.433959288
146,9447746375992279e-26,3.4442015670000004
147,2810275477794509e-26,3.454186534
148,21282213850197987e-27,3.462981193
149,5568260320324737e-27,3.4728617350000004
150,21696410029161047e-28,3.4815817910000004
151,12969391474374315e-28,3.4901257660000002
152,5844888399067458e-28,3.500139244
NaN,NaN,NaN
153,0.10605952081424194,4.142396407000001
154,0.10841662852151016,4.151952889
155,0.11098269342559046,4.162173373
156,0.11356978588016482,4.171360009000001
157,0.11613143976923822,4.181389324
158,0.11864910700173417,4.19021253
159,0.12111162117241811,4.200320893000001
160,0.12351272742662825,4.209302775
161,0.12585093790595853,4.2193151460000005
162,0.12812922306897648,4.228317768
163,0.130354326685814,4.2385162880000005
164,0.13253577588837667,4.250135448
165,0.13468465419860004,4.259147045000001
166,0.1368121659955445,4.269182929
167,0.13892796985097758,4.278070029
168,0.14103819907158524,4.288382585
169,0.1431430269145781,4.297420544
170,0.1452335834018181,4.3074308640000005
171,0.14728801513105025,4.316170693
172,0.14926654925465066,4.357115208000001
173,0.1511056711978211,4.425640807000001
174,0.15271209960105214,4.434787122
175,0.153958308851321,4.444848403
176,0.1546829414303755,4.453597431
177,0.15470108934715338,4.463695781
178,0.15382958937178423,4.472808083
179,0.15192860328203062,4.4828669130000005
180,0.1489510587079493,4.491675987000001
181,0.14497879600572028,4.500602927
182,0.1402168550280421,4.510741651
183,0.13492188554848783,4.520803938
184,0.12926156061938596,4.53240578
185,0.12316976830450926,4.541508533
186,0.11636949544928751,4.551621645
187,0.10865161656970292,4.5604149860000005
188,0.10021372274774518,4.57075928
189,0.09184018978191787,4.579589621
190,0.08487764499002365,4.5884339700000005
191,0.08087541743569412,4.598458134
192,0.08061679265915205,4.607356099
193,0.08329256308603611,4.620206777
194,0.08709626091085404,4.629239622
195,0.09027976647865435,4.639338287
196,0.09187831677064752,4.648039167
197,0.09218115185023108,4.665096147
198,0.09176612268785349,4.673785196
199,0.09015701379335536,4.682704302
200,0.08714205955929011,4.692774574
201,0.08403941114079072,4.701831412000001
202,0.08144134629044512,4.712352591
203,0.0780294197365687,4.722111022
204,0.07385203850539263,4.733808601000001
205,0.07025762829264211,4.742721893000001
206,0.06699875989414894,4.752743412
207,0.06324062597562574,4.761665005
208,0.059387344051780803,4.770956027
209,0.055661860051502775,4.781240174000001
210,0.051831078517374854,4.790140755
211,0.04819628218994151,4.800148154
212,0.04483842731523113,4.809099895
213,0.04069689115250743,4.821870475
214,0.03600055358789973,4.8307964850000005
215,0.032548223013484145,4.840670796
216,0.030347330383627625,4.849519379
217,0.02779457918633411,4.858734146000001
218,0.025785468410045344,4.869002527
219,0.026444683498683754,4.877861903
220,0.028119242373259246,4.888031709000001
221,0.02272108950832512,4.8970365440000005
222,0.01823328024437659,4.907083353
223,0.01478223131329278,4.917183143
224,0.011941115929394163,4.929134037000001
225,0.0094263371395063,4.938179682
226,0.007147731977430711,4.9471497520000005
227,0.005137852318431269,4.957148912
228,0.0035886876296678735,4.965997594
229,0.0025660486770582415,4.976034059000001
230,0.0016603698801185038,4.985132109
231,0.000803933438670055,4.99583756
232,0.00047392097864262084,5.004649219
233,0.0003340097689949897,5.0171956380000005
234,0.0002907032376364736,5.026022011
235,0.0002324151581117046,5.034860441
236,0.000167538307154213,5.044798339000001
237,0.00025922031833535536,5.058251968
238,0.00017220865938760583,5.068440211
239,6248841508753521e-20,5.078476963
240,3500868875393162e-20,5.088539847000001
241,13046808346743972e-21,5.097459237000001
242,12749609230716568e-21,5.107550626
243,3523913053866102e-21,5.117420997
244,23105916428028927e-22,5.1279702590000005
245,1384905283580824e-21,5.137966512
246,6896076522537934e-22,5.146890939
247,3554665688231024e-22,5.1569883700000005
248,4909507065595063e-22,5.166235550000001
249,4839644015317638e-22,5.176370698
250,25093788096167063e-23,5.18516609
251,42735510118213303e-24,5.195188786
252,1964161046870385e-23,5.2039722180000005
253,1937424750485116e-23,5.213789582
254,11035247345217665e-24,5.22535315
255,7070967614048978e-24,5.2342455690000005
256,4425106238407946e-24,5.244499235
257,2586839978507167e-24,5.253388748
258,6018353850544457e-24,5.263527635
259,9737967130504441e-25,5.272414058000001
260,12324042642806644e-26,5.282542719
261,435338805965334e-25,5.291565359000001
262,25195964812302012e-27,5.300479793
263,14946372862517697e-27,5.313378415000001
264,726186164208334e-26,5.322494121
265,6519471447754472e-27,5.33271164
266,11370125543484569e-28,5.34152739
267,5310441187003045e-28,5.3515202440000005
NaN,NaN,NaN
268,0.16183319832726495,5.976287534000001
269,0.16079577149979177,5.9852476160000005
270,0.15949282073962182,5.99564284
271,0.15750181516518086,6.004935819
272,0.15475891674716905,6.0291724680000005
273,0.15111699738590595,6.0380850740000005
274,0.1464206773244419,6.047132329
275,0.14051706614223922,6.165104597
276,0.13330579836924647,6.173978305
277,0.12485493653546795,6.184178329000001
278,0.11561443260453395,6.193929987000001
279,0.10666915745472179,6.205593554
280,0.09972289383847283,6.214628187000001
281,0.09635924291412382,6.224895066
282,0.09688728088973443,6.234012209
283,0.1001441781563455,6.243159252000001
284,0.10450970765024876,6.25325065
285,0.10878605225482665,6.262152963
286,0.11234426389297629,6.272228564000001
287,0.114916255179525,6.281236544
288,0.11637269886823454,6.294037344
289,0.11657566535522722,6.303055781
290,0.11530935233844523,6.313119417
291,0.1123143405940642,6.322267018000001
292,0.10747060639246651,6.331233816
293,0.10106164159831117,6.3412836960000005
294,0.09383162798818459,6.350180935
295,0.08664336817822892,6.3602443200000005
296,0.08004502594177368,6.369287607
297,0.0741525188902219,6.379409841
298,0.06881347385035161,6.389242016000001
299,0.0638020426737855,6.400934071
300,0.058925307913125266,6.409931789000001
301,0.05405492096618541,6.418863954000001
302,0.049125301260536214,6.428926921
303,0.04412351133322393,6.437808960000001
304,0.03907953229120505,6.447791007
305,0.03405706933967427,6.457055234
306,0.02914143749177803,6.467215929
307,0.02442063539908507,6.476052608000001
308,0.019959032369627185,6.488631848000001
309,0.015771425002318706,6.497491780000001
310,0.01181502205362081,6.506349152
311,0.008015554533760913,6.516454945
312,0.004345087333552904,6.525648126
313,0.0017764182450986934,6.535936406
314,0.0011017584107668073,6.544916361
315,0.00034120373507415095,6.555105945
316,0.00017194039653329685,6.564172787
317,0.00010968185690146945,6.574326335
318,0.00013952603063603473,6.5841106400000005
319,0.0005060915018076871,6.594663875
320,5606954611426725e-20,6.604819467
321,8255850944131473e-20,6.613786965
322,3719473341738103e-20,6.624077034000001
323,16031184283191567e-21,6.6332818630000006
324,12499006664788408e-21,6.643371935
325,7936623943677598e-21,6.652772809
326,782471309200195e-20,6.669283210000001
327,19700183504351734e-22,6.678267695000001
328,577866134411703e-21,6.688195639000001
329,39651097888408116e-23,6.69986174
330,330000689714978e-21,6.708765786000001
331,14599522265109198e-23,6.7188663470000005
332,7709379830912596e-23,6.727872015
333,4439030150158407e-23,6.738231131
334,4461970361484719e-23,6.74741982
335,508043461145279e-23,6.757667084
336,7167996415789561e-24,6.766593127
337,2721133388924133e-24,6.775612307
338,8248781244016834e-25,6.788273426000001
339,31932328010132763e-26,6.802772808
340,21584295265968683e-26,6.8128076680000005
341,1384993848458446e-25,6.82192882
342,9559647656577362e-26,6.8341325170000005
343,5066251405733876e-26,6.84301488
344,15313113488319968e-27,6.853443821000001
345,851749544691552e-26,6.86309944
346,4618553741661524e-27,6.872096808
347,18786839973813596e-28,6.882166253
348,1465112160039188e-27,6.892696176
349,4832962314761063e-28,6.904801733
NaN,NaN,NaN
350,0.11077786332288873,7.545403865000001
351,0.11095812018245593,7.554573191
352,0.11112331630715243,7.565481213000001
353,0.11128528756207631,7.574830037000001
354,0.11144920439304373,7.585192441
355,0.11161474025842066,7.5944240480000005
356,0.11178154432882803,7.604762325
357,0.11194960979103206,7.6137966420000005
358,0.112118966343364,7.624042869
359,0.11228962493380584,7.633457053000001
360,0.11246159116256998,7.6435983610000005
361,0.11263487047788519,7.655943262
362,0.11280946789459008,7.670547200000001
363,0.11298538750694813,7.68086043
364,0.11316263232919371,7.693714679
365,0.11334120419056531,7.7041838600000005
366,0.11352110360572185,7.7133397210000005
367,0.11370232962532638,7.723514906
368,0.11388487967212306,7.732641071000001
369,0.11406874936204692,7.741958477000001
370,0.11425393230874172,7.754778176
371,0.11444041990995144,7.76422654
372,0.11462820111429015,7.774512388000001
373,0.11481726216680127,7.783602783
374,0.11500758633161039,7.793967513
375,0.11519915358988753,7.803211458000001
376,0.11539194031122742,7.813801808000001
377,0.1155859188964822,7.823110624000001
378,0.11578105738998473,7.832311740000001
379,0.11597731905903791,7.842621448
380,0.11617466193849167,7.852685888000001
381,0.11637303833817361,7.864774212
382,0.11657239431095164,7.873910067000001
383,0.11677266907919343,7.884166066000001
384,0.11697379441746689,7.893376450000001
385,0.11717569398940497,7.903626094000001
386,0.11737828263682364,7.912763217
387,0.11758146561939307,7.9219940730000005
388,0.11778513780346327,7.932346298000001
389,0.11798918279902028,7.941857807000001
390,0.11819347204424525,7.95501386
391,0.11839786383775085,7.964016976000001
392,0.11860220231929275,7.974323009000001
393,0.11880631640065856,7.983401895
394,0.11901001864945739,7.993831496
395,0.11921310412976983,8.002940369000001
396,0.11941534920501551,8.012113774000001
397,0.11961651030999527,8.022516124000001
398,0.11981632270086526,8.031834598
399,0.120014499193789,8.077546223
400,0.12021072890519773,8.146541517000001
401,0.12040467600890942,8.17271421
402,0.12059597852784178,8.182547502
403,0.12078424718057251,8.192779323
404,0.12096906430556122,8.201838764
405,0.12114998288830368,8.210835248
406,0.12132652571896826,8.221074406000001
407,0.12149818471000796,8.230081667
408,0.1216644204047123,8.240450838000001
409,0.12182466170847353,8.2501842
410,0.12197830587450444,8.263243565
411,0.12212471877466108,8.272242557
412,0.12226323548367003,8.282497532
413,0.12239316120130189,8.291829731
414,0.12251377253164755,8.300816972
415,0.12262431913158081,8.311276025
416,0.1227240257317142,8.365010871
417,0.12281209452269491,8.390758444000001
418,0.12288770788779915,8.400146058
419,0.12295003144980737,8.410511225
420,0.12299821738657804,8.420830877
421,0.12303140795634618,8.43268318
422,0.12304873916143451,8.441883341
423,0.12304934446886316,8.451714326000001
424,0.12303235849956234,8.467268482
425,0.12299692059587843,8.481131726000001
426,0.12294217818126502,8.49649131
427,0.12286728983795038,8.510624731
428,0.12277142804933788,8.528236396
429,0.12265378158517634,8.542357989000001
430,0.12251355755023409,8.561949330000001
431,0.12234998317204696,8.576294128
432,0.12216230747079009,8.590400245
433,0.1219498030346114,8.606051950000001
434,0.12171176821649053,8.620023552000001
435,0.12144753017330599,8.635249841
436,0.1211564492830108,8.649179872000001
437,0.12083792559986525,8.665823919000001
438,0.12049140813784946,8.682691266
439,0.12011640790463539,8.69844844
440,0.11971251573706386,8.716322729
441,0.11927942610522879,8.730117175
442,0.11881696814376724,8.745349846
443,0.11832514521813439,8.759315469
444,0.11780418431643183,8.774794811000001
445,0.1172545964415865,8.788618153
446,0.11667724892334637,8.804281746000001
447,0.11607345012494673,8.818201514
448,0.11544504632940333,8.835366178000001
449,0.11479452959837455,8.84926823
450,0.11412515405505337,8.867292581000001
451,0.113441056329582,8.882650288
452,0.11274737384608607,8.896486966000001
453,0.11205035232181867,8.911973099
454,0.11135743148352659,8.925732974
455,0.1106772958814626,8.941128428
456,0.1100198761824906,8.955016099
457,0.10939628586330902,8.970630043
458,0.10881867913770132,8.986960736
459,0.10830001836378308,9.000800457
460,0.10785374291083732,9.020115552
461,0.10749333607972777,9.034011123
462,0.10723179173499914,9.049474449
463,0.1070809879101379,9.063398426000001
464,0.10705098194299163,9.078999778
465,0.10714925300353803,9.092862635000001
466,0.10737993573290609,9.108280016
467,0.10774311362629255,9.122158765
468,0.10823426831567648,9.136219087
469,0.10884399999390512,9.151760669
470,0.10955812936657748,9.173687354
471,0.11035824990405527,9.191459752
472,0.11122272051801753,9.205403637
473,0.1121279918876995,9.221134189
474,0.11305007894014225,9.235112739
475,0.11396596263895373,9.251213321
476,0.11485474265928616,9.265410882000001
477,0.1156984542628783,9.279302927
478,0.11648256697924582,9.294702563000001
479,0.11719625262325466,9.311435701
480,0.11783251706302404,9.332886794
481,0.11838823815363024,9.346832417
482,0.11886407509727147,9.362700802
483,0.11926415706399156,9.376906988
484,0.11959545479202775,9.392584390000001
485,0.11986679575498771,9.406562075
486,0.1200875814305657,9.42079797
487,0.12026636524166079,9.436168119000001
488,0.12040950793542188,9.45013188
489,0.12052011276643437,9.465539643000001
490,0.12059735669797865,9.483384049000001
491,0.12063621514865312,9.498800269
492,0.1206274863159405,9.513097579
493,0.12055799867395842,9.52877728
494,0.12041092484773355,9.54271946
495,0.1201661776487262,9.556939266
496,0.11980088391164723,9.573146483
497,0.11928992145944556,9.587076724000001
498,0.11860651173982209,9.602475108
499,0.11772292109150957,9.616388692000001
500,0.11661140407048101,9.6356803
501,0.11524553443890959,9.649883602000001
502,0.11360195928610052,9.666121684
503,0.11166243651362692,9.684238670000001
504,0.1094159045526158,9.698345279
505,0.10686034380013529,9.713994813000001
506,0.1040042238689617,9.728039221000001
507,0.10086725039581733,9.743388451000001
508,0.09747997362145178,9.757696669000001
509,0.0938818650337237,9.772982564000001
510,0.09011791099082789,9.790962713
511,0.08623441713119143,9.806410231000001
512,0.0822750428367032,9.820418391
513,0.07827777567195762,9.834324446
514,0.07427293640309761,9.849731956000001
515,0.0702820732047248,9.863969643
516,0.06631799643991126,9.879366673
517,0.06238653906402155,9.893247291
518,0.05849001042827571,9.908586305
519,0.054630958105405046,9.922715946
520,0.05081423683668456,9.942209985
521,0.047046639112361,9.956043989000001
522,0.04333554277679074,9.970543193000001
523,0.03968891028908516,9.985909993
524,0.0361173972775814,10.000040609000001
525,0.03263633576872541,10.015419334
526,0.029264382424643163,10.029380252000001
527,0.02601859959868943,10.044832641000001
528,0.02291145909386185,10.059082255
529,0.01995919150059582,10.074784266
530,0.017199303812470416,10.092984172000001
531,0.014693846788472634,10.106979005000001
532,0.012478316219430581,10.122397743
533,0.01047201407076632,10.136696553
534,0.008504324882790952,10.152715589000001
535,0.0066095470488672595,10.166651688
536,0.005466100286635302,10.182028248
537,0.005222925704601985,10.196322445
538,0.004580926315295432,10.211930734000001
539,0.006123872709498991,10.225841391000001
540,0.0074663219026053695,10.244319519000001
541,0.010800365489059357,10.259789000000001
542,0.0072982292807792825,10.273917438
543,0.0032071936589094033,10.289237314000001
544,0.0034528228966023825,10.305580304000001
545,0.010401507936577958,10.321063262000001
546,0.003455737959623124,10.335010557
547,0.005299910837803896,10.350484747000001
548,0.0037506648299863157,10.368694593
549,0.0021073066628857196,10.382652151
550,0.001463710829520606,10.402555737
551,0.0014438536474549396,10.416419418
552,0.00125447892170525,10.43179914
553,0.0004497561380285437,10.445767191
554,0.0002453316601749636,10.461114738000001
555,0.00017614084499886296,10.475251734
556,0.0004760071724283962,10.490671561000001
557,0.00013128417456007482,10.504525626000001
558,0.0001129590846878448,10.518508086
559,9483742304340922e-20,10.534209173
560,4015660257953848e-20,10.552107511
561,6404403908050691e-20,10.568840620000001
562,3796641088685103e-20,10.582775607
563,309091744498066e-19,10.598158337000001
564,35614311782684903e-21,10.612206289000001
565,1703491201932898e-20,10.627495191000001
566,12142811259534661e-21,10.641599907
567,623542739293902e-20,10.656364476
568,5300516047434027e-21,10.67203766
569,5648609853264335e-21,10.690103001
570,528251132252054e-20,10.709659623
571,23952996980218405e-22,10.723535367
572,29058993141773935e-22,10.739150371000001
573,32160312381585373e-22,10.753082808
574,33132370958487025e-23,10.768959916
575,6032336087001679e-23,10.782959509000001
576,7541484903522228e-23,10.796828511000001
577,45467685840027193e-24,10.812338892000001
578,21405762011003746e-24,10.826264644
579,116331848525688e-22,10.841694739000001
580,7367779679073181e-24,10.859651007
581,63416752546176064e-25,10.874991764
582,8786171728818946e-24,10.889062218000001
583,3266086740988348e-24,10.90862468
584,6440409640421103e-25,10.922499959000001
585,4820202225789987e-25,10.936418378
586,1912340120620466e-24,10.951736038
587,20652080680146097e-26,10.965697692
588,18335097244881376e-26,10.981040424000001
589,6930642219269019e-26,10.994934335
590,6684441183673744e-26,11.014690698
591,3110017933478284e-26,11.028974012
592,22892065187798922e-27,11.044305750000001
593,116176446940156e-25,11.058216256000001
594,11294060194599112e-27,11.072111893
595,34868198592621205e-27,11.087429539
596,4047878907558476e-27,11.101312401000001
597,1891207256331788e-27,11.116700282
598,15805337927123866e-28,11.130572062
599,12805622353431815e-28,11.145983866
600,8269846193450373e-28,11.163925778000001
NaN,NaN,NaN
601,0.06329835720447359,12.207194043000001
602,0.06416136838481654,12.222794193
603,0.0650340646272983,12.236979797
604,0.06568202097072673,12.253313433
605,0.06598983039525594,12.267775760000001
606,0.06602986597738517,12.283504418000001
607,0.06587889785344338,12.298017202
608,0.06556545983398412,12.317109175
609,0.06510256529922746,12.332714806
610,0.06450284376347974,12.346771092000001
611,0.06378202701102596,12.366615206
612,0.06295976383823315,12.380665778000001
613,0.06205921793293035,12.396291576000001
614,0.06110539814879119,12.410275893000001
615,0.06012247597553591,12.425909756000001
616,0.05913081920770484,12.443255803000001
617,0.05814476268026943,12.456854734
618,0.05717204988361487,12.471061209
619,0.05621531390957417,12.483288964000002
620,0.0552750644167466,12.496438137
621,0.05435282473311838,12.510599540000001
622,0.053452878363807584,12.522895732
623,0.05258188182864023,12.534995758
624,0.0517470403900867,12.546305198
625,0.05095457887371088,12.556521892000001
626,0.05020990854309681,12.567186065000001
627,0.049519257726303376,12.578599385
628,0.04889090214070171,12.588805725
629,0.0483342392795417,12.600394769000001
630,0.04785726372807198,12.610542605000001
631,0.04746532037093241,12.624731929000001
632,0.04716290558216838,12.635016325
633,0.04695547573938627,12.646609579000001
634,0.04684540257996682,12.65738069
635,0.04682225887850357,12.667525845
636,0.04685864250829492,12.678913164
637,0.046921026108736955,12.696048478000002
638,0.046980915233839286,12.707850561
639,0.04699285731992208,12.718041238000001
640,0.04684237451605154,12.729411589000001
641,0.04633624402746105,12.742274336000001
642,0.04529600362023858,12.753594978
643,0.04367308618407629,12.763984747
644,0.04151213454154352,12.774010911000001
645,0.03881427014813837,12.78527983
646,0.03490296955935762,12.795334195
647,0.02746490701223846,12.806976243000001
648,0.015353682484576506,12.820152889000001
649,0.005706059608212747,12.83288366
650,0.0023013860877459805,12.842923525000002
651,0.01231401210237305,12.857423865000001
652,0.030964566255788813,12.867514701000001
653,0.04953752370019812,12.877567575
654,0.06612938412956759,12.88934221
655,0.08055528653909273,12.89944024
656,0.09218523478427439,12.910798023000002
657,0.1003034898527818,12.920838905
658,0.10510914827617282,12.932216011000001
659,0.10739763748478419,12.942538896
660,0.10782443322662175,12.954107912000001
661,0.10700206327409896,12.967042899
662,0.1055437015076612,12.977119187000001
663,0.10369999000483661,12.988442033
664,0.10156584633395753,12.998552077000001
665,0.09926254697568569,13.010168329
666,0.09695233142551088,13.020549774000001
667,0.09479514653361651,13.032219862000002
668,0.09270264801902203,13.042359858000001
669,0.09052130226088653,13.053752965000001
670,0.08826228663264311,13.063779975000001
671,0.08610394864989519,13.076701873000001
672,0.08387873786899079,13.088024608000001
673,0.08117493852381909,13.098176775
674,0.07800831546447841,13.109701794000001
675,0.07528102000872242,13.120010334000002
676,0.07305041807684091,13.131781973
677,0.07009554987594178,13.141811484000002
678,0.06673502329456907,13.153217023000002
679,0.06505989440239474,13.16328533
680,0.06433501349853193,13.173455692000001
681,0.06105949411665096,13.187504521000001
682,0.05557411501081637,13.197808489000002
683,0.05276707282641782,13.209195193000001
684,0.04961934383105077,13.219361646000001
685,0.043114250293055864,13.23077617
686,0.03557197177936874,13.240867024000002
687,0.03448535396367793,13.253002723000002
688,0.030793307664101426,13.263020776000001
689,0.027945426702773092,13.273056849000001
690,0.025320561010430943,13.284388721000001
691,0.023152242002156008,13.297266590000001
692,0.020064803416052063,13.313544678000001
693,0.015277972397157223,13.323657101
694,0.013788753011288662,13.335228310000002
695,0.010300671026746335,13.345218015
696,0.012531974179637414,13.356637155000001
697,0.016846934326068482,13.366644203000002
698,0.012133351428775226,13.376650770000001
699,0.008055839931726691,13.387921616000002
700,0.00813099024092893,13.397952676000001
701,0.018385434069621412,13.412135306000001
702,0.009335153121612932,13.422212205000001
703,0.010814278865871756,13.433766758
704,0.004241325849621582,13.443796869000002
705,0.0049385794352857235,13.455244667
706,0.0046416251498079125,13.465393044
707,0.0053905583449553665,13.475787103
708,0.0032815638250632924,13.487106917
709,0.0025518648181008445,13.497142064
710,0.0016001032050453495,13.508710645
711,0.002240849037926414,13.5218836
712,0.0006313150435796136,13.533467776
713,0.0005285538076098961,13.543581481
714,0.0004425192021318556,13.555016125000002
715,0.00045323792675061196,13.565816178
716,0.00024009859823631355,13.576190465000002
717,0.00016582666562320924,13.599579748
718,0.00011201114146305696,13.610033859000001
719,9392562769775943e-20,13.621356614000002
720,478077258229597e-19,13.6315112
721,45117669312563986e-21,13.644229093000002
722,1697021855874098e-20,13.654766469
723,1689336726091043e-20,13.666141804
724,16442617753323602e-21,13.67622219
725,4651368499988195e-21,13.686228624000002
726,6102191021626622e-21,13.705293589
727,6625521052667067e-21,13.71535783
728,3150082573089329e-21,13.726694797
729,2700187321557325e-21,13.736771598
730,2927150958208191e-21,13.748152582000001
731,9402690484561635e-22,13.760847824
732,5074573153862033e-22,13.772436950000001
733,46915247635814927e-23,13.782609769
734,14405639610065726e-22,13.792691953
735,2091969153917998e-22,13.804010943000002
736,41833850544053384e-23,13.814032285000001
737,6187894974423549e-23,13.825369165000001
738,4894575506067294e-23,13.835376051
739,18316545830097197e-24,13.846737647000001
740,17853821744955337e-24,13.85676188
741,883077553028054e-23,13.872082086
742,29508155148067097e-25,13.882189589000001
743,22821172459003365e-25,13.892508779000002
744,11668338580269422e-25,13.903777764
745,13143621191149345e-25,13.913856396000002
746,24925229658390563e-26,13.925209228000002
747,1606895268761462e-25,13.935929782
748,6423175237092674e-26,13.947528460000001
749,39692686196395096e-27,13.958664178000001
750,14705973044728524e-27,13.970082637
751,10600367867646535e-27,13.983139635
752,54638573754190035e-28,13.993227886000001
753,3789244346736676e-27,14.004549078
754,12268911415649607e-28,14.014893748
755,10245030628656977e-28,14.026438628000001
756,2512099726942411e-28,14.036763905
NaN,NaN,NaN
757,0.09006125510810296,14.815500023
758,0.08950525843507216,14.827033231000001
759,0.08947154140571129,14.837293491
760,0.08958723053278145,14.848856527
761,0.0897191363703145,14.858955564
762,0.08985391298381025,14.870455882000002
763,0.0900032531472538,14.880611033000001
764,0.09017638910804557,14.892075629
765,0.09038033582590363,14.90219802
766,0.0906229812834343,14.912316947
767,0.09091538634753658,14.92682882
768,0.0912741447397715,14.937061506000001
769,0.09172374166913598,14.948652359
770,0.09229641653654082,14.959010480000002
771,0.09302083489395441,14.970412826
772,0.09387325206149913,14.980539559
773,0.09462785543826527,14.99191841
774,0.09456598046588302,15.002035239000001
775,0.0925294636666681,15.012195945
776,0.08841623594462951,15.023566949000001
777,0.08399466162695492,15.036944248000001
778,0.08059605835893253,15.048363012000001
779,0.07820546436050407,15.058492097
780,0.07639982155418117,15.069961563000001
781,0.07485474642130865,15.080079332
782,0.07338563057918858,15.091454780000001
783,0.07189458146471077,15.101571135
784,0.07032955631509588,15.111741042
785,0.06866221008704886,15.123175217000002
786,0.06687702525023737,15.133385892000002
787,0.06496635631675679,15.147903388000001
788,0.06292862499109646,15.158778545
789,0.06076840963449423,15.170177694000001
790,0.05849795114208306,15.180284332000001
791,0.05613999357947879,15.191693518000001
792,0.05373203712220782,15.20210879
793,0.05133195806330484,15.212594366000001
794,0.04902427638749762,15.224059158000001
795,0.04692458565463461,15.234359266
796,0.04517623928681513,15.246392772
797,0.043929058409019756,15.259264535000002
798,0.04328959036774006,15.270726335
799,0.04324624978805409,15.281018869
800,0.043603273226276364,15.292641733000002
801,0.04398012855846943,15.30298675
802,0.04390926703094495,15.313441753000001
803,0.04299604692103469,15.324828559
804,0.04104856611577314,15.334999177
805,0.038103934941797965,15.34638179
806,0.03435893680296255,15.356935011000001
807,0.030071835264921104,15.371366217
808,0.025491635696667014,15.381823321
809,0.020829901090180913,15.393143048
810,0.016266536469851395,15.403384330000002
811,0.011986380678631097,15.413521973000002
812,0.008284393645718818,15.424897397
813,0.005875194574546768,15.435065000000002
814,0.005922934412090339,15.446431768000002
815,0.007973928078098836,15.456577526
816,0.010647225445338538,15.468004809000002
817,0.013349757760515286,15.481196868000001
818,0.01589428422057821,15.492696962
819,0.0182198611422661,15.502876507000002
820,0.020311226847542836,15.513109916000001
821,0.022168473233292418,15.524522374000002
822,0.023802820497580406,15.534970909
823,0.02524341693358388,15.546449812
824,0.02649850654472306,15.556593088000001
825,0.027553572248527617,15.568714749000002
826,0.028516943299952097,15.578977498
827,0.02942910295767867,15.593111392
828,0.029873316420432346,15.607568129
829,0.03035446587185499,15.61774177
830,0.03198682390718003,15.629070683
831,0.03127029132787188,15.639280957
832,0.031031246381798654,15.651244443000001
833,0.03229694021941416,15.661397634000002
834,0.03238950282627263,15.672872775
835,0.032408896460783536,15.683355637000002
836,0.03262199666366509,15.695107314000001
837,0.03270257659148392,15.713264426
838,0.03271174898737172,15.723583615
839,0.032689475554178414,15.735154395
840,0.03260625717633864,15.745493318000001
841,0.032482420787397104,15.757416775000001
842,0.03232050232306382,15.771043856
843,0.03211224257637164,15.782586261
844,0.031857851780379864,15.792719642000002
845,0.03156307314322356,15.804076071
846,0.031227479367908397,15.814792683
847,0.030853098910151488,15.827703761
848,0.030435965000213953,15.839433263000002
849,0.029979423124041536,15.849888640000001
850,0.02948465732889386,15.86141107
851,0.028953089327489922,15.871613108000002
852,0.02838683000068504,15.883163713000002
853,0.027782870445193588,15.893305142
854,0.027150843673163404,15.904746880000001
855,0.02648554767067784,15.9149039
856,0.025803476431548462,15.925041185000001
857,0.02509483682195642,15.93921107
858,0.024380370092615095,15.950155934000001
859,0.023653342767181063,15.961415596
860,0.022933728344888257,15.971584940000001
861,0.022226103458643388,15.983281044000002
862,0.02153229553546788,15.993648508000001
863,0.02088422872129834,16.005160599
864,0.020241148924035602,16.015297221
865,0.01968389363992343,16.02543941
866,0.01908399833721031,16.036787927000002
867,0.018569308166442176,16.049751207
868,0.01787379252583844,16.061189246
869,0.017108580240522094,16.071456193
870,0.015893047110599617,16.083012586000002
871,0.014396893173824433,16.093176448
872,0.012405877500068703,16.104598465000002
873,0.010284751078169087,16.114752759
874,0.008080302198704295,16.12500961
875,0.006168974435217494,16.13647355
876,0.0052917360952749,16.146733095000002
877,0.00620832987399818,16.163089452
878,0.006752503216173426,16.173386262
879,0.0073450478925515435,16.185059377
880,0.00579207290782899,16.195298321000003
881,0.004057895143786015,16.206608189
882,0.0028979940052573506,16.21697159
883,0.002813532108935318,16.227467509
884,0.0024176166777595304,16.238877897000002
885,0.0019526199603220266,16.249557628
886,0.001261538375931182,16.26094421
887,0.0014705192686511196,16.273885504000003
888,0.0019211585434561937,16.285556705
889,0.0009353147684833346,16.295940227000003
890,0.00039921847138606875,16.307689331000002
891,0.0002779430410829605,16.318062526000002
892,0.0006350460837444473,16.328449922
893,0.00018648405366505225,16.33978756
894,0.00010236376869295806,16.349942264000003
895,52446703903090965e-21,16.361263966000003
896,4921424728249852e-20,16.371506584000002
897,4785612611538642e-20,16.385912542
898,24326575348911496e-21,16.39599554
899,14786353549328699e-21,16.407294134
900,171071833593626e-19,16.417451924
901,6406473561023268e-21,16.427607252
902,8895541837131209e-21,16.438965463000002
903,26997801288782866e-22,16.449107055000002
904,3029258758758897e-21,16.461586626000003
905,35721045344390568e-22,16.476016156
906,4209881937367644e-21,16.491845128
907,15413254977942372e-22,16.510243263
908,12444478303331865e-22,16.525910414000002
909,7274719789388028e-22,16.541158923
910,5878351875087223e-22,16.555389285
911,655445240670729e-21,16.571895138000002
912,19850905485079764e-23,16.586095437
913,15958377997546244e-23,16.602633002
914,833486186828432e-22,16.625961167
915,58568518381547015e-24,16.641813248000002
916,35739976718255775e-24,16.656935228000002
917,27948698083847365e-24,16.676682491
918,13377520090606984e-24,16.691007162000002
919,22369540490189077e-24,16.711025606
920,9747659200363716e-24,16.726748065000002
921,14044154005412555e-24,16.741274237000003
922,1876731661923808e-24,16.757341759000003
923,14759853734257776e-25,16.772250507000003
924,10649300115184294e-25,16.788568003
925,5201554141638754e-25,16.803179531
926,5318751651728044e-25,16.825970703
927,2791980160313515e-25,16.843259550000003
928,1734083765397296e-25,16.857483605000002
929,7853585512417902e-26,16.873256972
930,2533429762379052e-26,16.88837338
931,3108055242910894e-26,16.904067433
932,16368855403042214e-27,16.918600486000003
933,1595432315887588e-26,16.934459034
934,4431988078058475e-27,16.948594645
935,6181084120444325e-27,16.964177936000002
936,12871037826565556e-28,16.978369039
937,7040401039385593e-28,17.002170136
NaN,NaN,NaN
938,0.07201733863306843,18.109698403
939,0.07158157671576228,18.124136859
940,0.071243448377956,18.143104566
941,0.07105545815171084,18.15838475
942,0.07093751030430015,18.175803557000002
943,0.07084693788827096,18.190230864
944,0.07076382758869071,18.205870383
945,0.07068037448264781,18.222175758000002
946,0.07059368145812595,18.23640532
947,0.07050179332284164,18.252714163
948,0.07040209144265296,18.271235271000002
949,0.0702908901832056,18.287013805
950,0.07016348145303263,18.301368316
951,0.07001430178511509,18.338337045
952,0.06983711675607061,18.374332003000003
953,0.0696251811832818,18.429482379
954,0.06937131837547371,18.445503085000002
955,0.06906780773033329,18.460291283
956,0.06870588523806131,18.476128705
957,0.06827453961399663,18.491063764
958,0.06775816936745772,18.511093168000002
959,0.0671330105737614,18.52567884
960,0.06636567180210082,18.541700433000003
961,0.06543051885729562,18.5563237
962,0.06435844139037022,18.571820359
963,0.06321972796363631,18.587997820000002
964,0.0620431454717329,18.602380552
965,0.06082674114142888,18.618525562000002
966,0.05956817980235242,18.633087214
967,0.05827150073054481,18.649365245000002
968,0.05694536991040347,18.668758326000003
969,0.055600301237258044,18.684799268000003
970,0.054246493062983424,18.699136040000003
971,0.05289252060268674,18.71377425
972,0.051544781323295034,18.735218157000002
973,0.050207490149475294,18.749820543000002
974,0.0488829974790931,18.765929953
975,0.04757223482796156,18.780483022000002
976,0.04627515662881722,18.796452211000002
977,0.04499111152667272,18.810745212
978,0.04371912394501494,18.830775925
979,0.042458093125368815,18.845262143000003
980,0.04120692719363503,18.859959836
981,0.03996463088494706,18.878819079
982,0.03873036264654841,18.893225231000002
983,0.03750347299468592,18.90904982
984,0.036283532586785155,18.925847621000003
985,0.035070355879356994,18.941715142
986,0.03386402444594329,18.956064247
987,0.032664912869874115,18.971910848
988,0.031473719441104234,18.990085276000002
989,0.030291503541749528,19.004718414000003
990,0.029119731496030598,19.020536771
991,0.02796033269733251,19.035379061
992,0.026815767915903396,19.05117986
993,0.025689111720958304,19.065655496
994,0.024584150752804772,19.081629436
995,0.02350549889357506,19.096292167
996,0.022458728802625845,19.112449562000002
997,0.02145051619821043,19.126774228000002
998,0.020488787850972235,19.145137769
999,0.01958285554418353,19.16132482
1000,0.018743505521910925,19.175729483
1001,0.017982996589228264,19.191612304
1002,0.01731490322166396,19.206180869
1003,0.016753730862124734,19.222202327
1004,0.01631424305432313,19.236931961
1005,0.016010490458551085,19.252903297
1006,0.015854626367470925,19.267299610000002
1007,0.01585571002740375,19.281595099
1008,0.0160187801412273,19.301393605
1009,0.016344459572631018,19.315791869
1010,0.01682920898151993,19.332129123
1011,0.017466144100909603,19.346538245
1012,0.01824617535685377,19.362725732
1013,0.01915918936216582,19.377046001
1014,0.020195058921852443,19.39308017
1015,0.021344379099355295,19.407370764
1016,0.022598922792075957,19.421956598
1017,0.02395186452503709,19.437858377
1018,0.02539783889049753,19.456694967
1019,0.02693289489578636,19.478198368
1020,0.02855439310450486,19.495785015000003
1021,0.030260877231040494,19.511976738
1022,0.03205193938562048,19.526722102
1023,0.033928089232943034,19.542771353000003
1024,0.03589063143534032,19.557397225000003
1025,0.03794155207134375,19.572375608
1026,0.04008341248613282,19.588639493000002
1027,0.04231924765654576,19.603362376
1028,0.04465246523737622,19.623486181
1029,0.04708674073765894,19.637843316
1030,0.04962590359608014,19.654523449000003
1031,0.052273808195303764,19.668833082000003
1032,0.05503418303988722,19.684959539
1033,0.057910450431891386,19.699298973
1034,0.0609055080760759,19.71398417
1035,0.06402146326245317,19.733984867
1036,0.06725930983231292,19.748853659
1037,0.07061853838385039,19.764816645
1038,0.07409667162567105,19.78323041
1039,0.07768872014733344,19.799088734
1040,0.08138656004977285,19.813727931000003
1041,0.08517824392699876,19.829611623
1042,0.08904727168540054,19.843923681
1043,0.09297186838042215,19.858217979000003
1044,0.09692434254838367,19.874153964
1045,0.10087062863585634,19.889232852000003
1046,0.10477014664090831,19.904913018000002
1047,0.10857613310178592,19.919465675
1048,0.1122365986732043,19.939175127000002
1049,0.11569603547201301,19.953500459
1050,0.11889792120670449,19.969629104000003
1051,0.12178794434266228,19.984053275
1052,0.12431771813136894,19.998758612
1053,0.1264485926622118,20.014603563
1054,0.12815505792076895,20.028973744
1055,0.1294272011942911,20.045014430000002
1056,0.13027176127896087,20.059409245
1057,0.1307114923791445,20.075140889
1058,0.13078275301905268,20.093484179
1059,0.130531384335607,20.109598818000002
1060,0.1300069576873155,20.123921357
1061,0.1292553213996058,20.138260949000003
1062,0.12830912718538537,20.154764982
1063,0.1271758973963941,20.169315723
1064,0.1258237375857945,20.185130268
1065,0.12416706142996144,20.199611102000002
1066,0.12205989711753902,20.215605831
1067,0.11931107518582101,20.230202238
1068,0.11573439552662004,20.250044702
1069,0.1112253683435811,20.264364662000002
1070,0.10582865056532373,20.278739099000003
1071,0.09976676614250535,20.294578559
1072,0.09343453021152735,20.308988907
1073,0.0873654891946595,20.325071108
1074,0.08211798033312089,20.339654954
1075,0.07794667048390944,20.355509014000003
1076,0.07422036411075326,20.370233904000003
1077,0.06919502516995539,20.385965003000003
1078,0.06136481216442153,20.404572858
1079,0.0527178041503733,20.420178513
1080,0.05100527450367811,20.436006979000002
1081,0.06300146806293228,20.450735439000002
1082,0.07629282446938397,20.466121285
1083,0.07181554723215472,20.479304069
1084,0.06843932127408499,20.495480036
1085,0.058761681871844905,20.507290126
1086,0.05094162636812427,20.519889721000002
1087,0.04966001614053712,20.530847728
1088,0.03364472614866595,20.544596175000002
1089,0.026035873676029702,20.55615114
1090,0.017314403961696187,20.566537868
1091,0.013597229365446382,20.578640662
1092,0.01750729733605142,20.589216330000003
1093,0.009102235087313233,20.600933976
1094,0.015287772283084498,20.611250846
1095,0.009256953920675545,20.622661236000003
1096,0.005868879889991347,20.632949829
1097,0.007175601190657947,20.643215857
1098,0.003110479380113069,20.658316226
1099,0.0041711901672849706,20.668596617000002
1100,0.002825924315767656,20.680180948
1101,0.002579787008745013,20.690476092
1102,0.002806355566462968,20.702008924
1103,0.0017105871929591304,20.712275277
1104,0.001978226348239319,20.723771448
1105,0.0015637292549993765,20.740328878
1106,0.0013009417031478393,20.750655075
1107,0.001013911097700294,20.76255347
1108,0.0005337673981159728,20.776268183000003
1109,0.0004200427145400223,20.787978084000002
1110,0.0009857403195883327,20.798320224
1111,0.0012129468372746666,20.809874365000002
1112,0.0009830403835789018,20.820549552000003
1113,0.0007863854938612416,20.833329447
1114,0.000263317816985854,20.843886416
1115,0.0006099484189261862,20.854328741
1116,9303794864590976e-20,20.866061846
1117,7295645936382843e-20,20.876330080000002
1118,706523642975896e-19,20.892317922
1119,36787814451843504e-21,20.902615938
1120,4403058807108458e-20,20.914255169
1121,36783484223093924e-21,20.92458849
1122,22574784917824446e-21,20.936074025
1123,27447578886163577e-21,20.946449682
1124,26590884397674257e-21,20.956967677
1125,12378051945407437e-21,20.968513822000002
1126,1080848556660795e-20,20.978808555
1127,6089220264241686e-21,20.990543014
1128,3693107156294515e-21,21.003714997000003
1129,22487376444054505e-22,21.015204582000003
1130,1050564747757852e-21,21.025489651
1131,586638281343863e-21,21.037539203
1132,44310889875440563e-23,21.047856773000003
1133,19647397477067955e-23,21.058166298
1134,13630565130959966e-23,21.069723676000002
1135,56875493708274736e-24,21.080186277000003
1136,42445432208123856e-24,21.091711867
1137,474102019657501e-22,21.101940766000002
1138,3043500414802655e-23,21.116566926
1139,12646922005653228e-24,21.126975423
1140,654125705377836e-23,21.138384732000002
1141,414962064508579e-23,21.148635690000003
1142,30608141540569842e-25,21.160108961000002
1143,18187346809105027e-25,21.172021248
1144,14989820035879453e-25,21.182635472
1145,7437522459185014e-25,21.194172613000003
1146,5798087953214078e-25,21.204580769
1147,22764335709143072e-26,21.216249731
1148,1361524250457893e-25,21.229356189
1149,10983125108775147e-26,21.241153859
1150,4566243855149292e-26,21.251857716
1151,3164604075137161e-26,21.262391733
1152,1083597843947139e-26,21.273998362
1153,6480366067139113e-27,21.284428871000003
1154,23851429360562077e-28,21.295887064000002
1155,16109912847290269e-28,21.306093342
1156,6979993802531442e-28,21.31752028
NaN,NaN,NaN
1157,0.07193320030494342,22.086528719
1158,0.07192162143992278,22.096859214000002
1159,0.07061075636796474,22.109773320000002
1160,0.06835152188127822,22.120176967000003
1161,0.06561280050232589,22.147833343000002
1162,0.06267084245058502,22.159492923000002
1163,0.05965907680608691,22.287838773
1164,0.0566430672500877,22.298150666
1165,0.05365504536764212,22.309753500000003
1166,0.05070813778224666,22.320213379000002
1167,0.047804526634726355,22.334565457
1168,0.04494096180077206,22.345139369
1169,0.042112362283968446,22.357010425000002
1170,0.03931401940574115,22.367345693
1171,0.0365428104089707,22.37767706
1172,0.03379779041735619,22.392558198
1173,0.03108052672388752,22.403120244
1174,0.0283954619222661,22.414943142000002
1175,0.02575046879621966,22.425320919
1176,0.023157732437625995,22.437127888000003
1177,0.020635247324031495,22.450491647
1178,0.01820948142453984,22.462192462
1179,0.01592003808729406,22.472486489
1180,0.013827364747444986,22.484101834
1181,0.012023929536325643,22.494526532000002
1182,0.010644258512781977,22.506266485
1183,0.009853787912406958,22.517207642000002
1184,0.009785039373049226,22.528881379
1185,0.01044717731970461,22.539354547000002
1186,0.011719678860081073,22.549809209000003
1187,0.013440629277539135,22.564462642000002
1188,0.015478061138273165,22.575289406000003
1189,0.017744412102976465,22.586898887
1190,0.02018348874542169,22.597177454
1191,0.022757778482657292,22.608800998000003
1192,0.025444266956754353,22.619148139
1193,0.028214561992035665,22.630804019000003
1194,0.031000457628125252,22.641374315
1195,0.033773566609717885,22.653588537
1196,0.03667900904897862,22.663866308000003
1197,0.03945465684140524,22.678525793000002
1198,0.040964296841101824,22.68881841
1199,0.04262091336409116,22.700298974000003
1200,0.046173896496795194,22.710906459
1201,0.046681712471675504,22.721457492000003
1202,0.046454785568874675,22.7403343
1203,0.048334328408260366,22.750823878000002
1204,0.049316206356406475,22.762362998
1205,0.049581935343836044,22.772860938
1206,0.04964493791494684,22.784437641
1207,0.04938873190719147,22.797730489000003
1208,0.04875317292138866,22.809321497000003
1209,0.04776470331600504,22.820160285
1210,0.04652305353983122,22.832017294
1211,0.045049705838968904,22.845330238000003
1212,0.04339493917567797,22.857972801000003
1213,0.04156824131429629,22.870692357000003
1214,0.03963659124722135,22.883304952000003
1215,0.03762575617415094,22.893712540000003
1216,0.03557653482419062,22.904273587000002
1217,0.03350137272902142,22.918778078000003
1218,0.031433408501149465,22.929104977
1219,0.029388300819941548,22.940883561
1220,0.027376340009005077,22.970320929
1221,0.025409079163010013,23.000145728
1222,0.023495219126214283,23.01048467
1223,0.02164886537938377,23.022260560000003
1224,0.019858493252157577,23.032501397
1225,0.01813452041752202,23.044374584
1226,0.01647452379629863,23.054991696000002
1227,0.01489106078473988,23.069502594000003
1228,0.013365718876693196,23.079783419
1229,0.011901594456347333,23.091531709
1230,0.010501334271775657,23.102426985
1231,0.009169712627990342,23.113011098
1232,0.007894693851839017,23.124831668000002
1233,0.006660702689631662,23.135471425000002
1234,0.005491002111641172,23.147165071
1235,0.004380572081697932,23.174321467000002
1236,0.003325417231727966,23.207718269
1237,0.002273432831655938,23.221008311000002
1238,0.0012946621070011116,23.232530099
1239,0.0004902697941619895,23.243259561000002
1240,0.00046510217040249686,23.255500495
1241,0.0004269124162513238,23.265715504000003
1242,8807934551680508e-20,23.27782153
1243,5596474407991794e-20,23.288173833000002
1244,12615469820773894e-21,23.299767214000003
1245,9855943924788096e-21,23.310226161000003
1246,5784289044578591e-21,23.320531772000002
1247,55407470374539804e-22,23.335012781000003
1248,25530295356376464e-22,23.382878656000003
1249,11242580621541402e-22,23.394714845000003
1250,681655615872547e-21,23.405119272
1251,2839112571553205e-22,23.416920248
1252,34671957182768243e-23,23.427266863
1253,8730452532328297e-23,23.438973187000002
1254,651601744265775e-22,23.449401062
1255,43692723461442097e-24,23.460992766
1256,11063767560500633e-24,23.47157086
1257,7596136594642468e-24,23.486715815
1258,4391770201035333e-24,23.497065106
1259,18428887128166425e-25,23.508707296
1260,7173704922621214e-25,23.519030773
1261,4147223356084879e-25,23.529404025
1262,12636240803582425e-26,23.541118631
1263,8789841594419916e-26,23.551587586
1264,3871568440195857e-26,23.563394403
1265,18070592273229322e-27,23.574155341
1266,4572508732305667e-27,23.585826391
1267,21171672560550327e-28,23.599361662
1268,17322415280499197e-28,23.61089069
1269,120827467040181e-26,23.621151745000002
1270,6628787249868697e-28,23.632712197


==> num_comp1_T_data.csv <==
1,0.028782533234891727,0.806747671
2,0.02103849777733808,0.8093875140000001
3,0.012484827550620357,0.8119608960000001
4,0.005213282094700188,0.817229451
5,0.0025106837942973125,0.8198346270000001
6,0.0007791472540780521,0.822667224
7,0.00019814336972916283,0.825238153
8,6565611460766445e-20,0.8299547770000001
9,13892007082705504e-21,0.832568607
10,19117012530506806e-22,0.835114907
11,52370917711365e-20,0.838669443
12,14854415085508407e-23,0.841212759
13,25425603872155565e-24,0.8458443600000001
14,4887639556387793e-24,0.850262727
15,8141659561740696e-25,0.85287981
16,3335349142557713e-25,0.855457482
17,8359376938504242e-26,0.8592896200000001
18,19664308854853612e-27,0.8618491840000001
19,14066867401764358e-28,0.8645969680000001
20,2846885423312504e-28,0.8671506080000001
NaN,NaN,NaN
21,0.11652320192828956,1.4833710260000001
22,0.1130200838968146,1.486002641
23,0.10927281614441624,1.4907680410000002
24,0.10532991284461488,1.4948124280000001
25,0.10120286611526406,1.4975140500000002
26,0.09689790433465732,1.500160726
27,0.09241700103824368,1.502827581
28,0.08775959373992097,1.5055212020000002
29,0.08292513988081356,1.509410565
30,0.0779168406926701,1.5120195390000002
31,0.07274762446896192,1.515591064
32,0.06745035368220152,1.5182009650000001
33,0.06209493533135137,1.5227775000000001
34,0.05681211587227949,1.5272544920000002
35,0.05180443011989735,1.529857688
36,0.04728018141454233,1.532475826
37,0.0432897250721363,1.5350846690000002
38,0.03969317916011607,1.538974451
39,0.03634706550637564,1.5416036670000002
40,0.03319556032182772,1.5443067430000001
41,0.030225522730121367,1.548039167
42,0.027423994315215097,1.551957979
43,0.024770022354218522,1.554618607
44,0.022240785565308223,1.5590599200000002
45,0.019816523411795774,1.561657711
46,0.017481939511124946,1.5642549810000002
47,0.015225751469176919,1.5682240900000002
48,0.013039617870087186,1.5709221590000002
49,0.010917079967882045,1.573607269
50,0.008852767161582441,1.57626642
51,0.00684198562328733,1.580908337
52,0.004880617911373344,1.5835263300000002
53,0.0029659079332903003,1.586147184
54,0.0011130255932552211,1.5908673290000002
55,0.0003094171106463328,1.5935056950000002
56,0.00018054833634668438,1.5973988090000002
57,600545893259697e-19,1.600032887
58,38174224187024634e-21,1.6027295160000001
59,28937359766130394e-21,1.605380378
60,2053387958861156e-20,1.609294935
61,9871345958823855e-21,1.613044225
62,7239515591969896e-21,1.6156900060000001
63,1401770439780303e-21,1.618303108
64,5292503480312752e-22,1.622728221
65,6170705078720469e-22,1.626684298
66,2727462191733288e-22,1.6296287530000002
67,6395081369886283e-23,1.632360454
68,53722952918978584e-24,1.6349622320000001
69,3694220855420703e-23,1.6389244660000002
70,15922322980050163e-24,1.641545695
71,6086569635480363e-24,1.6449803520000001
72,2064063873280328e-24,1.647566117
73,11595677880715504e-25,1.6504887410000002
74,467310540845861e-24,1.656145396
75,20198504240363784e-26,1.658832356
76,9776756370262883e-26,1.661566866
77,2074206681229071e-26,1.6641685670000002
78,71068178358023085e-28,1.668068002
79,3915258178609209e-27,1.67076533
80,11570034158672586e-28,1.673380043
81,3184655839652393e-28,1.677134071
NaN,NaN,NaN
82,0.060949047878193746,2.2818553010000002
83,0.059024235242263634,2.284545595
84,0.05724381855592075,2.289395162
85,0.05556392058305104,2.293552811
86,0.053941237953547584,2.296260277
87,0.05224402767372275,2.298960696
88,0.050339653536870255,2.301662798
89,0.04806781781394678,2.30439142
90,0.04526966657931221,2.308643988
91,0.04181626964446852,2.31168208
92,0.03763744400533319,2.315313352
93,0.032740005809804774,2.317981632
94,0.027199256459051246,2.3220093960000003
95,0.021123965252762632,2.326510191
96,0.01462736679659676,2.329502255
97,0.00790974356945645,2.3326224950000003
98,0.0028254167172992294,2.3413709220000003
99,0.007207684354226992,2.345634163
100,0.012735365881794697,2.348482622
101,0.01648776889572552,2.351263895
102,0.017842992583279357,2.355011615
103,0.016924834283480888,2.3590046300000003
104,0.014306411343107684,2.361673761
105,0.01066806403781124,2.3662751450000004
106,0.0069100644964330315,2.368914622
107,0.005590406719551569,2.371593685
108,0.003972777075434577,2.3758288750000003
109,0.006695620427556357,2.3785072730000003
110,0.0018527354838852824,2.381309398
111,0.000841530532709852,2.3840056
112,0.0003496589931392949,2.388792226
113,0.00021126289371504092,2.391464891
114,0.00018556767934181073,2.3941781300000002
115,0.0001050325995517681,2.3990008560000002
116,0.00012279240056119894,2.401656021
117,34848908737104116e-21,2.405679672
118,22726263301727937e-21,2.4083774360000003
119,3419679038735075e-20,2.411150798
120,12982537399872673e-21,2.413821017
121,6338043575289358e-21,2.418104933
122,2554368148650382e-21,2.422413339
123,10104614219983056e-22,2.425190974
124,6156169176452167e-22,2.427911565
125,6652084025834831e-22,2.4324161390000003
126,36397169855985613e-23,2.436476481
127,19602045937659053e-23,2.439218485
128,7782287269328413e-23,2.4420349110000004
129,4448919555374857e-23,2.444682995
130,16455601387451267e-24,2.4487321090000003
131,18978242017054804e-24,2.4514970810000003
132,6138835491923708e-24,2.455228043
133,2747131189430772e-24,2.45800192
134,7155699425455727e-25,2.460795987
135,44157559557059654e-26,2.469607197
136,10172757689851442e-26,2.472309659
137,4869748641689239e-26,2.475103192
138,25580049117840198e-27,2.4777982090000004
139,15120592886032782e-27,2.482042039
140,5482970518666877e-27,2.484717851
141,14819332772485865e-28,2.4874939620000003
142,8503353314513281e-28,2.491270624
NaN,NaN,NaN
143,0.10632085704584941,3.111481693
144,0.109151056098486,3.1143370260000003
145,0.11219124960281936,3.119403315
146,0.11523386656257954,3.123481266
147,0.118221564918705,3.1263131640000004
148,0.12113132387030823,3.1291418180000004
149,0.1239517007635669,3.131980608
150,0.12667955654536392,3.1365348170000003
151,0.12931894335342206,3.139353008
152,0.13187948613358796,3.142129262
153,0.13437418096855727,3.1457173920000003
154,0.13681679291649557,3.148525068
155,0.13921893870200866,3.1526779260000004
156,0.14158680558942408,3.1572651090000003
157,0.14391734024130362,3.1600886640000003
158,0.14619367201927894,3.162923762
159,0.1483795677138286,3.1670093610000003
160,0.1504129481183057,3.169957058
161,0.15219909417450822,3.1727286460000004
162,0.15360533492635053,3.1755678720000002
163,0.15446082719616086,3.1805932720000003
164,0.15456705603440563,3.183552664
165,0.15372526463594552,3.186375603
166,0.15178315587915917,3.190831741
167,0.1486924650960424,3.193610918
168,0.14455405668649599,3.197683812
169,0.13961719500505074,3.200606553
170,0.13419987227929547,3.2036085930000002
171,0.1285077232814868,3.206506822
172,0.1224129794308638,3.2105427160000004
173,0.11546984694996429,3.214166489
174,0.10735534142366786,3.217122771
175,0.09840331150244781,3.219960513
176,0.08987053773078493,3.2257380400000004
177,0.08381052548131891,3.2285741910000003
178,0.08209349036869074,3.2313884820000003
179,0.08453834388549249,3.2344539240000003
180,0.08890147670819742,3.2375928380000003
181,0.09283756968578588,3.24164857
182,0.09435014576024175,3.2444613120000003
183,0.09296627636469433,3.2483846140000003
184,0.09047096085044451,3.2512061990000003
185,0.08740912065325301,3.2553209830000003
186,0.08224054722343846,3.2597968500000003
187,0.07654258465108563,3.2625764540000004
188,0.07205183039272448,3.26561832
189,0.06708584253501725,3.269988219
190,0.06100785711816564,3.2727591140000003
191,0.05562875181587439,3.275538097
192,0.05067174274473598,3.278327737
193,0.04584070311418859,3.2850446640000004
194,0.04179518117201865,3.2906685990000004
195,0.03746633979721384,3.293508472
196,0.03258640614975407,3.2962926780000004
197,0.02867137646590698,3.3009860570000003
198,0.026005939926760063,3.305099116
199,0.02142747165071705,3.3085265230000003
200,0.017344647936360397,3.311493399
201,0.015787037570568298,3.3143321930000003
202,0.015428730775234866,3.3183906810000003
203,0.015724257473482658,3.322868172
204,0.01699936579327611,3.327646597
205,0.011415515382664042,3.3324956880000003
206,0.004277749855968899,3.335307997
207,0.0020226254253343954,3.3455237180000004
208,0.002688926865066024,3.3483527140000002
209,0.001252119589734757,3.351478826
210,0.00136449551803263,3.354263951
211,0.0007913807559780327,3.358264107
212,0.0003860928816362143,3.361394123
213,0.00025101897196420724,3.365094924
214,0.00013604629736734396,3.3678521640000003
215,0.00011179551742486916,3.374026873
216,57016288228701944e-21,3.3770349680000002
217,5856760314445503e-20,3.3799130290000003
218,12261409133391867e-21,3.383086119
219,17701539706867592e-21,3.385842659
220,857861316892539e-20,3.3898662030000004
221,6421338497148483e-21,3.393072751
222,636369330816254e-20,3.3958932600000002
223,3867189074792294e-21,3.3997207140000003
224,17650523863979324e-22,3.404103108
225,4112523665443087e-22,3.4068726340000004
226,2730701680284075e-22,3.4115018810000004
227,20993354439531998e-23,3.414729287
228,9899530109678973e-23,3.418765355
229,4735326025221356e-23,3.422164108
230,2511692437158932e-23,3.4254046870000003
231,3839801639506496e-23,3.4281950400000003
232,19076163569812362e-24,3.4309959780000003
233,6236343630863917e-23,3.436207243
234,2704986569056562e-24,3.439065304
235,18863783670636513e-25,3.443589187
236,4612694650751179e-25,3.4467755810000003
237,14290225942813595e-26,3.450799437
238,8297040817057904e-26,3.4538137590000004
239,3137808836092671e-26,3.457035175
240,14099243443984986e-27,3.459794254
241,777569466041197e-26,3.463807066
242,10016118591139891e-28,3.46699591
243,6709964304137837e-28,3.4721620040000003
NaN,NaN,NaN
244,0.16205286310465886,4.085270271000001
245,0.16059086878710124,4.088477459
246,0.15860562236996553,4.092709353
247,0.15544264778003086,4.097158312
248,0.15092516740251136,4.10005197
249,0.14476470785328774,4.10284308
250,0.1367296895101662,4.1056070600000005
251,0.1268433680286092,4.110004443
252,0.1158135971371668,4.112768567
253,0.10551852319830138,4.115552149
254,0.09867587960766153,4.11953291
255,0.09695026153269984,4.123591467000001
256,0.09945093181981406,4.128531545
257,0.10391256476790126,4.131418284
258,0.10851709889088242,4.1341858590000005
259,0.1123366511331399,4.138651584000001
260,0.11499256103736127,4.141479336000001
261,0.11629381612742695,4.14422087
262,0.11602962442475323,4.147032901
263,0.11391004925574498,4.151423825
264,0.10968710502383772,4.155207044
265,0.10346714130267214,4.158012043
266,0.0959586616978902,4.161205765
267,0.08822706931005209,4.167165124
268,0.08108545738750475,4.170344633
269,0.07478039220445588,4.1730964020000005
270,0.06915135431802034,4.175847087
271,0.06391295881226967,4.180388778
272,0.058819747144401545,4.183198849
273,0.05371342246592855,4.185965386
274,0.04851787981119435,4.189502495
275,0.043223087497857075,4.1939512290000005
276,0.03787153468063992,4.196697235
277,0.032547142200593085,4.201726851
278,0.027360696557663117,4.204511216
279,0.022423851401200123,4.208579355
280,0.017808056705843834,4.211704941000001
281,0.013502422449908395,4.214649631
282,0.009411860917671717,4.217417193
283,0.005453101121786712,4.221493888
284,0.0023991356727960022,4.225672472
285,0.0014468868309982668,4.228431477
286,0.0005155044693454429,4.231215724
287,0.00021715470173029562,4.237560131
288,0.00015616325827130575,4.2402960400000005
289,0.00015634974063261136,4.243463839
290,0.00015965456512950785,4.246240813
291,7293035853637968e-20,4.250275498000001
292,0.00014445564491170567,4.253460990000001
293,27467821286002107e-21,4.256228372000001
294,233503005204548e-19,4.259787996
295,10977880085909184e-21,4.264243564
296,9845158154309586e-21,4.267020507000001
297,12563331887295905e-21,4.271655389
298,21530915243002397e-22,4.274840329
299,9331692501616394e-22,4.278906126
300,29802727113798233e-23,4.281692206000001
301,31906538376142184e-23,4.284785508000001
302,17729694272178298e-23,4.287587499000001
303,9860690955882333e-23,4.291666151
304,3645495365388557e-23,4.295930498000001
305,16996698519638887e-24,4.298733717
306,66200511750719375e-25,4.301462682
307,3190485577965091e-24,4.308357872
308,2080849563808051e-24,4.311113506
309,10212102347831469e-25,4.313903063000001
310,5076977375784314e-25,4.317036612
311,2273330121939571e-25,4.321115587
312,1778115080885086e-25,4.323916018
313,11673147245069746e-26,4.327047090000001
314,56538309444482884e-27,4.330658093
315,24463840992733648e-27,4.334795693
316,9979438833098283e-27,4.346088986000001
317,8748519235173297e-27,4.349305778000001
318,390023504922802e-26,4.352972716
319,11875189127459147e-28,4.3570248540000005
320,4895019695806289e-28,4.360162839
NaN,NaN,NaN
321,0.11078991677704435,5.015943805
322,0.11099137116071559,5.018813057
323,0.11117560473658436,5.024106792
324,0.11135616883167343,5.0270729450000005
325,0.11153907001431182,5.0316191990000005
326,0.11172395496762025,5.034441774
327,0.1119104197910358,5.037291119000001
328,0.11209845548166025,5.04010214
329,0.11228809712085276,5.059211584000001
330,0.11247935825406885,5.062364615
331,0.11267224565821032,5.065061351000001
332,0.11286676540177747,5.067875698
333,0.11306292253847829,5.181069966
334,0.11326072046545398,5.183933244
335,0.11346016064042179,5.1873198380000005
336,0.11366124235851412,5.190154734
337,0.11386396249101662,5.194253817
338,0.11406831518758569,5.197176164
339,0.11427429154672192,5.200049348
340,0.11448187925273454,5.20297241
341,0.1146910621757535,5.206771809
342,0.11490181993128094,5.209644917
343,0.11511412739570216,5.2125078600000005
344,0.11532795417395231,5.217171405
345,0.11554326401534286,5.221316903
346,0.11576001417333649,5.224194194000001
347,0.1159781547048844,5.227024312
348,0.11619762770481283,5.230126921
349,0.11641836647063307,5.23420474
350,0.11664029459313875,5.237125694
351,0.1168633249681785,5.24072045
352,0.1170873587251461,5.2435758240000006
353,0.11731228406799725,5.247725076
354,0.11753797502501344,5.252325838
355,0.11776429010413136,5.2552296620000005
356,0.11799107085146415,5.258163972
357,0.11821814031171551,5.262266
358,0.11844530139051827,5.265142183
359,0.11867233512044947,5.268040958
360,0.11889899883451176,5.27093696
361,0.11912502425338009,5.276016183
362,0.11935011549562925,5.278859723
363,0.11957394702359994,5.281791747000001
364,0.11979616154147756,5.2863433440000005
365,0.12001636786658801,5.2904091740000005
366,0.12023413879981854,5.2934537210000006
367,0.12044900902640822,5.296304282
368,0.12066047308400242,5.299178747
369,0.12086798344071398,5.303330259
370,0.12107094873178198,5.306149619
371,0.12126873220894797,5.310294525000001
372,0.12146065046164713,5.313280096000001
373,0.12164597247303656,5.31898547
374,0.12182391907632815,5.3218490140000005
375,0.1219936628773388,5.325032579
376,0.12215432870700321,5.3278721330000005
377,0.1223049946622966,5.3321813790000006
378,0.122444693785005,5.335063886
379,0.1225724164146625,5.33789764
380,0.12268711323445464,5.340754145
381,0.12278769900700313,5.353914157
382,0.12287305697099558,5.356783046
383,0.12294204384042863,5.359632107
384,0.12299349531706703,5.362543602000001
385,0.12302623199548202,5.366623627
386,0.12303906551117715,5.3695632060000005
387,0.12303080475894322,5.372387327
388,0.12300026199419459,5.375249932
389,0.12294625862866942,5.379366086
390,0.12286763054757062,5.3823062660000005
391,0.12276323281207885,5.385897112
392,0.12263194367302273,5.388718872
393,0.12247266791149476,5.392820449
394,0.12228433964289245,5.397444774
395,0.1220659248737002,5.4002922380000005
396,0.12181642428572578,5.403162976
397,0.12153487693969008,5.407245523
398,0.12122036583681658,5.410095117
399,0.12087202654957475,5.412988387
400,0.12048906042487603,5.415837912000001
401,0.12007075416544846,5.421283546000001
402,0.11961650789343337,5.4247574610000004
403,0.11912587407257336,5.429211867
404,0.1185986098787471,5.432116673
405,0.1180347457145875,5.436273863
406,0.1174346724935978,5.439416187
407,0.11679924997851579,5.442303559
408,0.11612993772597388,5.445148406
409,0.11542894891805103,5.4492571850000004
410,0.11469942539117839,5.4525126120000005
411,0.11394562935760759,5.46093396
412,0.11317314356830137,5.46542009
413,0.11238906703258027,5.470034777
414,0.11160218814955679,5.472886096000001
415,0.11082311177925652,5.475816222000001
416,0.11006431228458038,5.478718109000001
417,0.10934008207543705,5.4828114260000005
418,0.10866634588766604,5.485681217000001
419,0.10806031577306707,5.488513538
420,0.10753997059326642,5.491377461
421,0.1071233557176586,5.496422616
422,0.10682771207241142,5.4995946710000005
423,0.10666845783247406,5.5040922740000005
424,0.10665806240183472,5.506974162000001
425,0.10680487527597299,5.511096166000001
426,0.10711200665570202,5.513982658000001
427,0.1075764011273425,5.516823811
428,0.10818828628936945,5.519672367
429,0.10893118692106708,5.523795323000001
430,0.1097826415964008,5.526647672
431,0.11071563149154852,5.530216618000001
432,0.1117005582703135,5.533077860000001
433,0.11270745411092367,5.537230079
434,0.11370804415126703,5.5417931010000006
435,0.11467734665094616,5.544774944
436,0.11559466427317533,5.547875192
437,0.11644401462932416,5.552046941
438,0.11721418213884405,5.5551788140000005
439,0.11789859398533527,5.558094501
440,0.11849513784152378,5.560936897
441,0.11900590635383271,5.5660462310000005
442,0.11943674822422247,5.568948564
443,0.11979648207572453,5.5718939480000005
444,0.12009569876589746,5.576433505000001
445,0.12034521108760904,5.5805911660000005
446,0.12055435079237906,5.583444451
447,0.12072939650496471,5.5866647810000005
448,0.12087239254451393,5.589560209
449,0.12098048556027391,5.593647923000001
450,0.12104572689439604,5.596469359
451,0.12105516595820563,5.600041675
452,0.12099106233607158,5.602943229
453,0.12083114591606466,5.607017245000001
454,0.12054895124209261,5.611665256
455,0.12011425957450259,5.6145668120000005
456,0.11949362605775052,5.6173998140000005
457,0.11865097112484843,5.6218379480000005
458,0.11754835595614604,5.624738228
459,0.11614725537223806,5.6275985
460,0.11441067633100664,5.6304984760000005
461,0.1123062260902019,5.635591753
462,0.10980985663025097,5.6384354640000005
463,0.10690979322516726,5.6431890110000005
464,0.10361017357609566,5.646066657
465,0.0999338841468372,5.650192377000001
466,0.09592370746058167,5.653078613
467,0.09164051392655742,5.655896276
468,0.08715765299605738,5.658770381
469,0.08255221800676378,5.662866951000001
470,0.07789554385446856,5.6657120370000005
471,0.073245691468435,5.669366726000001
472,0.06864334359866904,5.672205227
473,0.064110729999854,5.676269498
474,0.05965277235846371,5.680893124000001
475,0.05526089616153223,5.683765707
476,0.05092063707851083,5.686619675
477,0.04662195027701002,5.690723634
478,0.04236750441612768,5.693885471000001
479,0.03817390677769024,5.696755877
480,0.03406594922164128,5.699618008000001
481,0.030070777374989935,5.7046754570000004
482,0.02622094590769089,5.707533463000001
483,0.022568984874373078,5.710357614
484,0.019203761049518802,5.714933251000001
485,0.01624596157997668,5.721050745
486,0.013794042417823218,5.7240120260000005
487,0.011843526093780721,5.726852256
488,0.010346048410518468,5.7296881090000005
489,0.009434951159184872,5.733853002
490,0.009018522915616507,5.736681615
491,0.008952220649617332,5.740277536000001
492,0.009381403769391465,5.743338967000001
493,0.01127408075466637,5.750290333000001
494,0.008221182984706274,5.753272391
495,0.005321808073596651,5.7565717350000005
496,0.0035278437206095847,5.759420951
497,0.005688244469905638,5.763542523
498,0.005930977066253483,5.7664033
499,0.005217490662379094,5.769282614000001
500,0.006820422574292482,5.772140855
501,0.0031633648618259263,5.777234054
502,0.0032265206364058513,5.780141401000001
503,0.0025329325297131135,5.783021423
504,0.0048121630710106075,5.787542593
505,0.003742821269587153,5.791658867000001
506,0.002896662548234923,5.7945299750000006
507,0.0022178726525687643,5.797669882
508,0.0010465947502560084,5.800527968
509,0.0005152498133083153,5.804613768
510,0.00044037984941148035,5.807537196
511,0.00034368214875388236,5.811239353
512,0.0002815566221736752,5.814097031
513,0.00022095705359844825,5.81820981
514,0.0001287432977850276,5.822749481000001
515,0.00019048109162948866,5.825660790000001
516,7992350543131803e-20,5.828856597000001
517,897087165095217e-19,5.832940160000001
518,26241897885942126e-21,5.8358116010000005
519,23496412917720558e-21,5.838702327
520,10695637566113907e-21,5.841547337000001
521,14514398507785897e-21,5.846760142
522,11035921018463283e-21,5.849940925
523,12448007827275176e-21,5.8543986850000005
524,11573105966744728e-21,5.857286531000001
525,4526270383953322e-21,5.861652424000001
526,4207705362465406e-21,5.8645606830000006
527,12774924471957979e-22,5.867389173
528,658186453523747e-21,5.870246125
529,10879023452114748e-22,5.8743756330000005
530,6393916100510274e-22,5.877386793
531,32401759413439704e-23,5.881399322
532,33952573436556294e-24,5.884212740000001
533,9045862151881507e-23,5.890177799
534,1252968012016992e-23,5.893100818000001
535,3135363463964883e-23,5.895992560000001
536,1750161475073989e-23,5.898953124
537,1784606152515113e-23,5.903352051000001
538,10079828782997877e-24,5.906172851
539,25058810081933914e-25,5.9090262110000005
540,6183242371060262e-24,5.911841063000001
541,20272477183388813e-25,5.9169340120000005
542,1131079931062549e-24,5.919785208
543,10591818262311688e-25,5.922607994000001
544,5375443054720507e-25,5.9271092240000005
545,3133075761418591e-25,5.931622545000001
546,22230278140851482e-26,5.934819992
547,36051827228648087e-26,5.937673724000001
548,9815216393005149e-26,5.9405110180000005
549,624079367507675e-25,5.944633264
550,5499375399352549e-26,5.9475232490000005
551,830727555801706e-26,5.951151382
552,13822441343216162e-27,5.954040867000001
553,1693433100912676e-26,5.9581943840000005
554,2042615065916574e-27,5.962742617
555,15313629522377137e-28,5.9656459360000005
556,10524162265439978e-28,5.96851731
557,2722919327546789e-28,5.972601799
NaN,NaN,NaN
558,0.06369887564506109,6.600982743
559,0.06508612583998266,6.6052099680000005
560,0.06622557374938626,6.610542884
561,0.06660182754600807,6.613629848
562,0.0663410595496595,6.616509402
563,0.06568553466824309,6.621022982
564,0.06471836944332535,6.623933058
565,0.06352711512963449,6.626840989000001
566,0.06221919750688708,6.629737579
567,0.06089364294493445,6.633971916
568,0.059626747873922956,6.637706831
569,0.05846600056614291,6.640667319
570,0.05742948022810074,6.643558615000001
571,0.05651887188395413,6.649286925
572,0.055757976836813467,6.6522193530000004
573,0.05524711102648111,6.655104216000001
574,0.0551774791889029,6.65798777
575,0.055752553338431765,6.662112696
576,0.05705540081667866,6.665005863
577,0.058970043147722515,6.6679300900000005
578,0.061228472178899165,6.671792966000001
579,0.06338369958731907,6.675991349
580,0.06422737408379686,6.67891424
581,0.06105589754473372,6.68346964
582,0.0494996980017044,6.686385332
583,0.026617007506426243,6.69051565
584,0.008731662717921074,6.693697688
585,0.036210767190955964,6.6965938210000004
586,0.04941093712159642,6.699483185
587,0.05484290295794977,6.703631856
588,0.07827077846756135,6.707305286
589,0.0985995189257305,6.710307066
590,0.11185123295900808,6.7133692510000005
591,0.11901065796484603,6.7192181810000005
592,0.12195114042435078,6.722100309
593,0.12186600643440147,6.725470090000001
594,0.12001824424927886,6.728337143
595,0.11749791435671134,6.73245468
596,0.11454861571195203,6.735411934
597,0.11113832416005673,6.738283861
598,0.10801189042103372,6.742152573
599,0.10549269885985471,6.746266321
600,0.10319798422903824,6.7491454740000005
601,0.10070955112757522,6.753770779000001
602,0.09782152855266303,6.757028841
603,0.09554272405129521,6.761164514000001
604,0.09353413123530202,6.764187273
605,0.09016137034624674,6.767373068
606,0.08521337774247376,6.770259796
607,0.08217496872566199,6.774392749
608,0.08142324584986171,6.778044080000001
609,0.07706040633349985,6.7809353450000005
610,0.06982882002641909,6.783825549
611,0.06831647840845535,6.789689108
612,0.06864680881226706,6.792538214
613,0.06322982627505652,6.795411638
614,0.055911408898718054,6.799639011
615,0.053065284464418695,6.803785927000001
616,0.04819244878070255,6.806655009000001
617,0.03986999273865398,6.809559608000001
618,0.03128658994528528,6.813527774000001
619,0.025491519620788914,6.817960997
620,0.02801224222193685,6.822595823
621,0.023250324579322173,6.82553707
622,0.023909285914320042,6.828554518000001
623,0.030016457543483907,6.8326590330000005
624,0.027420693068209635,6.8355552170000005
625,0.022583425962556112,6.838393077
626,0.018598717572764847,6.8449541300000005
627,0.01851411625061729,6.8492072
628,0.012901017570250141,6.861799748
629,0.014470045605100639,6.864796311
630,0.007903957300463156,6.867740182
631,0.01276451059804804,6.87221738
632,0.0043446301793938,6.875108717000001
633,0.00295726409729247,6.877970364
634,0.00417930658125912,6.881418097
635,0.01106491226521501,6.885690898
636,0.0034337858973761937,6.888549189000001
637,0.004351691016729793,6.8918368
638,0.003740693550123897,6.895762380000001
639,0.0020610295360864255,6.899977048
640,0.0011873174643611325,6.905033439
641,0.002313379251663393,6.907914865
642,0.0005310626213811996,6.910806216
643,0.0006375304117824917,6.915440849
644,0.00024373703060957,6.918372154
645,0.00018349142469128277,6.921318866
646,0.000121324798878278,6.9251102410000005
647,807191246246059e-19,6.929767476
648,40942149738802224e-21,6.9339059810000006
649,3271015663914497e-20,6.9367864820000005
650,21894951045377902e-21,6.939632704
651,20187697548978447e-21,6.945949582000001
652,2582977853526133e-20,6.948934510000001
653,1091577383535928e-20,6.951829759000001
654,8614373334041137e-21,6.955087957000001
655,3692901288602309e-21,6.959174514000001
656,4028047082085881e-21,6.962050007
657,28505703783367597e-22,6.965449165000001
658,18184165658502407e-22,6.969516763000001
659,12672876060746946e-22,6.9736615
660,9199730203718073e-22,6.978914246
661,3604369215580446e-22,6.981805085
662,37280571574049397e-23,6.985066927
663,13740780435351856e-23,6.990104782
664,9652209987132904e-23,6.993184109
665,5813915869237918e-23,6.996474522000001
666,33438432813667734e-24,6.999353829
667,2436378902721956e-23,7.003532722
668,937204621128129e-23,7.008262764
669,634767720718075e-23,7.01127023
670,4301543021444559e-24,7.01416925
671,23396421700954653e-25,7.020504075000001
672,10785451744499825e-25,7.0234366470000005
673,634023779397704e-24,7.026861645
674,6762066319890347e-25,7.029872687
675,8283902053523996e-25,7.033966696
676,14696718162717005e-26,7.037209468
677,4817823035855316e-26,7.040093683
678,27825634713474426e-27,7.044359054
679,1593237969714908e-26,7.048891632
680,14743853463507984e-27,7.053593582
681,9234024606996862e-27,7.056440921
682,4347036882101938e-27,7.059928944
683,35915141495765933e-28,7.06437101
684,17332717034062325e-28,7.06722505
685,704276415378704e-27,7.070554192
NaN,NaN,NaN
686,0.09087255958796957,7.733686879
687,0.08975391454115668,7.738945847
688,0.08992668846897671,7.741879368
689,0.09051250160815022,7.7460751430000006
690,0.09117192149620974,7.749128909
691,0.09187933247363239,7.752082355000001
692,0.09267160187985772,7.755083766
693,0.09356067760345921,7.759312152000001
694,0.09418282698964958,7.762230351
695,0.09241126464073045,7.765426713
696,0.08485026359257516,7.7691687510000005
697,0.076910113031249,7.773397189000001
698,0.0730695624807273,7.778176221000001
699,0.07088095638333836,7.7812340650000005
700,0.0687733366485427,7.7841647830000005
701,0.06628092347102842,7.788316651000001
702,0.06328629950158937,7.791247867
703,0.05977700663992594,7.794197202
704,0.0558017436904779,7.799628790000001
705,0.05150580006139484,7.8039346830000005
706,0.04722822510019831,7.807956118000001
707,0.04366408666752823,7.811008056
708,0.041929968018606135,7.813985959000001
709,0.04291282103347387,7.820014395
710,0.04563790811946213,7.823345576
711,0.04701347716504975,7.826302245000001
712,0.04471634747338987,7.829346545000001
713,0.03912518470419502,7.833867991000001
714,0.031866432562905916,7.836819546
715,0.024207672317947078,7.839877131000001
716,0.016795123118493432,7.843633485000001
717,0.009934349451885175,7.847994570000001
718,0.003828462634938187,7.852757014000001
719,0.002305599432433645,7.855826242000001
720,0.006994693593572196,7.858850089000001
721,0.011184837746312654,7.8630983500000005
722,0.0148816083243995,7.866064402
723,0.01813490245990011,7.869031081
724,0.020564605566436925,7.8719109860000005
725,0.02285081736148757,7.87614603
726,0.025499846676514407,7.880116216
727,0.025769682955190817,7.88335555
728,0.026821656000864946,7.886313151
729,0.02970715733348014,7.892388934
730,0.029669591314144463,7.895604199
731,0.03038656438871548,7.898555106000001
732,0.031528704132495124,7.901502686000001
733,0.0320834446153545,7.905741381
734,0.032587094468790295,7.908751718
735,0.03309978866504377,7.911718778000001
736,0.033463640850857165,7.915421729
737,0.0337663232911474,7.9196519940000005
738,0.03399718210298894,7.924443233000001
739,0.0341470207637266,7.927403257000001
740,0.03423165796601225,7.930349598
741,0.034259713383645814,7.934561642
742,0.034217529919303484,7.937464931
743,0.03411501745593062,7.940541315000001
744,0.03395308852316287,7.943591207000001
745,0.03372739952520637,7.948300376000001
746,0.0334492206060494,7.952217676
747,0.033099672374576304,7.955205881
748,0.03269907308350541,7.958390121000001
749,0.032223115670918547,7.964516703
750,0.03169649003153606,7.967535344000001
751,0.031093393496916887,7.970519514
752,0.030433884744222352,7.973472829
753,0.029704866460111706,7.977922520000001
754,0.028910801951916608,7.9809454650000005
755,0.028067529772734353,7.983845430000001
756,0.027148024589061733,7.987547808
757,0.02621504248712128,7.994311609
758,0.02520223175316387,7.999181634
759,0.024238982908413025,8.002163813000001
760,0.02322282762684902,8.005075307
761,0.02236088025906449,8.009324492000001
762,0.02153564599035742,8.012296358
763,0.021017268207311045,8.015265082
764,0.02070334754800916,8.018218659
765,0.0207612911309986,8.022356628
766,0.021113555937487385,8.026333742
767,0.021258783107173652,8.029318935000001
768,0.020663986993389626,8.032576425
769,0.01848041428745149,8.03858422
770,0.01543950309854248,8.041812684
771,0.012315390587205606,8.044748505000001
772,0.00905070373571835,8.047752598
773,0.005955628984274853,8.052035875
774,0.0038495264528929487,8.054958386000001
775,0.004742632221320958,8.057884505
776,0.004124261150607686,8.06167772
777,0.004491463189315768,8.065940388000001
778,0.0024956516057148405,8.070648536
779,0.002282385418732275,8.073971988
780,0.0019036562800137282,8.076895868000001
781,0.0025143805967364472,8.081240024000001
782,0.0041186347939338895,8.085168073
783,0.0037665160666907715,8.088091344
784,0.008173869124748346,8.091023051
785,0.0011631815907502281,8.095217671
786,0.0010346402910852781,8.099219752
787,0.000477497190778817,8.102454804
788,0.0005323498052501505,8.105393958
789,0.00017648960049667162,8.111643208
790,0.0001894598752943118,8.114576821
791,9510855965330132e-20,8.117504961
792,8976215663342956e-20,8.120426599
793,7353701579769294e-20,8.124681634
794,5664618915771975e-20,8.127624377
795,16806061485975377e-21,8.130709060000001
796,10343550510092697e-21,8.134375590000001
797,8717983365515681e-21,8.138576064
798,5006609432920403e-21,8.141509427
799,35624716185633772e-22,8.146698597
800,2895364989145643e-21,8.149684659
801,14629509488766011e-22,8.153873825
802,11623778896776304e-22,8.157164487000001
803,22973399702842307e-22,8.160096147
804,14875261466960478e-22,8.163097162
805,18694856320522427e-22,8.167471823
806,3257075300846363e-22,8.171512167000001
807,27012115758190264e-23,8.174460244
808,20670884870320038e-23,8.177703569
809,11419869755596311e-23,8.183687692000001
810,7753612197950375e-23,8.187096682
811,367022216508268e-22,8.190044217
812,2327527802170638e-23,8.192955508
813,20398146708155502e-24,8.197263646
814,18763495773580046e-24,8.200173245
815,13724272044236914e-24,8.203101740000001
816,11828092871514538e-24,8.206944541
817,6660611946639343e-24,8.21118289
818,3997743399258563e-24,8.215890487000001
819,2069801914168244e-24,8.218887567000001
820,8006029050070813e-25,8.221803406000001
821,34303783744421827e-26,8.225977917
822,33148086160449555e-26,8.229169068000001
823,16569800137181682e-26,8.232132752
824,933661315998448e-25,8.235140193000001
825,3084537115407716e-26,8.239394951000001
826,30478086629153446e-27,8.243458635
827,14194623073177008e-27,8.246460692000001
828,7776534302563454e-27,8.249429339
829,531252520844829e-26,8.25547888
830,360122670689693e-26,8.258459248000001
831,14779043716536662e-28,8.261381586
832,10634199977816467e-28,8.264305567000001
833,43939152219736893e-29,8.268594917
NaN,NaN,NaN
834,0.0723250727368452,8.943711753
835,0.07155537321742932,8.94798177
836,0.07091132655047692,8.953140921000001
837,0.07053215092576129,8.956069694
838,0.07025805334861475,8.958989915
839,0.06999780735091594,8.963592818
840,0.06969696434425231,8.966505324
841,0.06932546498008399,8.969552371
842,0.06886697484224018,8.972458178
843,0.06831094675566743,8.977130302
844,0.06764702594996067,8.980313240000001
845,0.06686012535181847,8.983215254000001
846,0.06592677869274186,8.986623709
847,0.06481953027160813,8.992547603
848,0.06353221523642436,8.995825418
849,0.06210966901621255,8.998774899
850,0.060617446267116834,9.001854221
851,0.05908938613563231,9.006398646000001
852,0.05752909849806426,9.009312175
853,0.055930146912836674,9.012220272
854,0.05428590632635859,9.016590533
855,0.05259177341276344,9.020775949
856,0.05084483206197124,9.025992536
857,0.04904306045286163,9.028942839
858,0.04718466738700302,9.031856057
859,0.0452676675089475,9.036395496
860,0.04328969208832654,9.039498322
861,0.04124801139397397,9.04240493
862,0.03913974787444899,9.045289781000001
863,0.03696227933933849,9.049776552
864,0.03471386883428834,9.053531914
865,0.03239461447041735,9.056634379
866,0.030007894961786165,9.059916336
867,0.02756261393350113,9.06598398
868,0.025076755758947515,9.069285531
869,0.02258311411949957,9.072188463
870,0.020138567083365186,9.075203098000001
871,0.017838640270165497,9.079785058
872,0.01583742392650293,9.082699524
873,0.014362605774745761,9.098321136000001
874,0.013688081861623517,9.128023564000001
875,0.014018270701071195,9.137079793
876,0.015353691516791813,9.140175974
877,0.017509002709348496,9.156135924
878,0.020252021704241622,9.172692806
879,0.023397481775534697,9.187137
880,0.02682436733514843,9.193191347
881,0.03046310176509744,9.200074013
882,0.03428005403318155,9.203085427000001
883,0.03826551787379491,9.217090433000001
884,0.04242449367058841,9.22473547
885,0.04676895479374201,9.232985557000001
886,0.051311166352052545,9.236327184
887,0.05605858259753701,9.240570194
888,0.0610112452132459,9.243533734000001
889,0.06616205332240253,9.246923187
890,0.07149890166960227,9.249822021
891,0.07700631717660991,9.254052677
892,0.0826639969684995,9.257328587
893,0.08844121293506924,9.260257956
894,0.0942889881271918,9.264156479
895,0.1001345603702429,9.268764950000001
896,0.10588243542227388,9.27354807
897,0.11142235043131649,9.27681452
898,0.11664000561479779,9.279927087
899,0.12142666356605117,9.284129575000001
900,0.1256880670312542,9.28740866
901,0.12935328299082477,9.290343909
902,0.13237561275608206,9.293280079
903,0.134713340917021,9.297994649000001
904,0.13630168931980488,9.301997853000001
905,0.1370799225972806,9.304892837
906,0.13713861608637437,9.308142538
907,0.13686564264806647,9.314703911
908,0.1367948290575468,9.317630923000001
909,0.13708726879384353,9.320923828
910,0.13680731570572863,9.323815654
911,0.1337956143730796,9.328457747
912,0.12938196007379374,9.332149659
913,0.12714195581540208,9.335162751
914,0.12857148116390243,9.339163905000001
915,0.13101727668047122,9.343559532
916,0.12515359193387496,9.348276857
917,0.11631327272840412,9.351612069
918,0.11000181527244206,9.354505043000001
919,0.10713722672941098,9.365611429000001
920,0.09802292443617605,9.368552067000001
921,0.09022037073868663,9.371806452000001
922,0.08604118511999846,9.374763143000001
923,0.0820342911951346,9.380778875
924,0.07848548407788927,9.385423574
925,0.0738395024797895,9.388322590000001
926,0.06827220682340733,9.39123655
927,0.06284050958797893,9.397778313
928,0.051165790058847624,9.400690775000001
929,0.04840775193559186,9.403955803
930,0.04916619979180191,9.406917149
931,0.04380715088721285,9.411102943000001
932,0.04432686280702677,9.414503707
933,0.044714025482482295,9.417485993000001
934,0.03138323671312856,9.421214905000001
935,0.01795491984051176,9.426579997000001
936,0.01216827335042258,9.431450513
937,0.011237031638349772,9.434434291
938,0.006789966017226371,9.437763263
939,0.009002246800551901,9.442097876
940,0.008382058956684956,9.445035487
941,0.004398877684753217,9.448417508
942,0.004300581151586973,9.451346245
943,0.0030566492128044328,9.455522359
944,0.0014639960948109136,9.460011653
945,0.0018322667427440838,9.463208317000001
946,0.0018494830947619785,9.466108296
947,0.001646382682881919,9.472375638
948,0.0010908737372413294,9.475488944
949,0.002532924478000202,9.479318995
950,0.0014848286435510964,9.482267633000001
951,0.0013180468076930106,9.486491624000001
952,0.0010572569251999283,9.489820296000001
953,0.000973770357144404,9.492799582
954,0.00032197904059341363,9.496837347000001
955,0.0004844942567355248,9.501384108
956,0.0002766246281423211,9.50593832
957,0.00024077480496503194,9.509220448
958,0.0001586421690906422,9.512429158
959,0.00015320824687126115,9.516628714000001
960,0.00020315516791637699,9.519899425
961,7478172768157639e-20,9.523179803000001
962,8314647041096901e-20,9.526086495000001
963,6906677120433303e-20,9.530881846
964,3201304579623231e-20,9.534890307000001
965,23245333618289663e-21,9.537819457000001
966,22697388271098344e-21,9.541089730000001
967,1196830064768231e-20,9.547187293
968,7058833002441364e-21,9.550132418
969,7124535638981343e-21,9.553416481000001
970,4613606683081958e-21,9.556421563
971,17035467706672001e-22,9.561062125000001
972,12557316448583367e-22,9.564173598
973,1061837038530242e-21,9.567103527
974,6309401943173491e-22,9.570893602
975,296780680206448e-21,9.575404049000001
976,16530861815727356e-22,9.580219742
977,15101181947005914e-23,9.583749385
978,10613866422664215e-23,9.586715745000001
979,1160933276894664e-22,9.591000861000001
980,5397802417453799e-23,9.594285182
981,4197167869944757e-23,9.597266299000001
982,19477666566519332e-24,9.600325027
983,11859441165459114e-24,9.604805742
984,6643498160655718e-24,9.608786743000001
985,6260543658405096e-24,9.611736658
986,483932401552349e-23,9.615469430000001
987,1947239952027336e-24,9.621298945000001
988,14949149734639249e-25,9.624644586
989,11626367414390682e-25,9.629589532
990,4941455551208498e-25,9.632739654
991,3074822207251431e-25,9.637256064
992,16599427840978813e-26,9.640231468000001
993,8448068430892763e-26,9.643177940000001
994,7153148558592735e-26,9.647320509
995,3823531799291083e-26,9.651682066000001
996,408664760120492e-25,9.65658966
997,12605796267505435e-27,9.659540026
998,68686558292189636e-28,9.662490418
999,6143261385237935e-27,9.667099813
1000,2264632875465247e-27,9.670051067000001
1001,15350567819067534e-28,9.673041796000001
1002,40157859517137436e-29,9.675977457
NaN,NaN,NaN
1003,0.0720683965253208,10.335554944
1004,0.0720438131882579,10.338853988
1005,0.07002867374864999,10.345559404000001
1006,0.0663372356792128,10.348867205000001
1007,0.061772824407401485,10.351849727000001
1008,0.05686175308647999,10.354796089
1009,0.0517867128114904,10.359637723
1010,0.04656611700277004,10.369756422
1011,0.04116691938107829,10.372855297000001
1012,0.03554790886369058,10.375779501
1013,0.029686768740891115,10.381315485
1014,0.023614828772414487,10.384512609000002
1015,0.017473687063571722,10.389305155
1016,0.011658959667665447,10.392626186000001
1017,0.007470745406081769,10.397075159
1018,0.008034204579014647,10.400057128
1019,0.012578880813694076,10.403446863000001
1020,0.018327538298563463,10.406428465000001
1021,0.02457902878116074,10.410676706
1022,0.03107745978752292,10.414021756
1023,0.037269897100435684,10.418115693
1024,0.042914307537139235,10.421882224
1025,0.04927729342033918,10.427929804000001
1026,0.05341529094144469,10.430961132
1027,0.05123049302858231,10.434326263
1028,0.060932119625332015,10.437287555000001
1029,0.06639558769692198,10.441526679
1030,0.06445187437179735,10.444846924
1031,0.06178205981825722,10.448069646
1032,0.05923810746020673,10.451325337
1033,0.05543544012198002,10.456894159
1034,0.051060263242777765,10.459905731000001
1035,0.04659392390971466,10.465021530000001
1036,0.04191653433220548,10.468014372
1037,0.037733381456519825,10.472206511000001
1038,0.03384580055436394,10.475526383
1039,0.03017853522159682,10.478498874000001
1040,0.026316667769300157,10.481476019
1041,0.022965399770793645,10.486044212000001
1042,0.019896517016999928,10.489021029
1043,0.017106012015105223,10.493154611000001
1044,0.014280828475237381,10.496476758
1045,0.011810063144926688,10.502522664
1046,0.009778787898372847,10.505884884
1047,0.007616128689027429,10.509131878
1048,0.005554772648859761,10.512108463
1049,0.0035864323056812603,10.516694048000002
1050,0.0032406451434905605,10.519679811000001
1051,0.0018822109440178193,10.523104893000001
1052,0.002639585045243561,10.526425967
1053,0.0030146481569278843,10.531516183
1054,0.000722845513195413,10.534518116000001
1055,0.00026870678692553576,10.539390560000001
1056,8462243420887696e-20,10.542389759
1057,7549076826313105e-20,10.547031843000001
1058,4023680250970492e-20,10.550028932
1059,3237875704859225e-20,10.552984431
1060,27204799466754525e-21,10.555950959
1061,728218103285624e-20,10.560585192000001
1062,15932633003016425e-22,10.563710752
1063,11900525457641457e-22,10.56823299
1064,1055583195191764e-21,10.571183513000001
1065,2404563145603652e-22,10.577194794
1066,13668075263540384e-23,10.580591369
1067,50967183317284074e-24,10.58399681
1068,29060651709153486e-24,10.586971232
1069,1536268084285945e-23,10.591577619
1070,9288656133122058e-24,10.594572714
1071,2585937348316453e-24,10.597563967000001
1072,1779703581047847e-24,10.600926289
1073,13385648564074797e-25,10.606124112
1074,4864178812240071e-25,10.609469159000001
1075,19237195027619243e-26,10.614268933
1076,11521677454027801e-26,10.617262807000001
1077,10215358956501479e-26,10.621946623000001
1078,321719660199115e-25,10.624956755000001
1079,151560803897667e-25,10.627955188000001
1080,4559092943941054e-27,10.631411238
1081,16064459094842414e-28,10.635717083000001
1082,9718569234118448e-28,10.638886954


==> num_comp2_1_data.csv <==
1,0.041832041266329716,1.469075378
2,0.08954150609099948,1.481983799
3,0.07189445299267207,1.4896154860000002
4,0.06398245629775424,1.499682511
5,0.10861332437417247,1.51121189
6,0.032001207030628386,1.521216766
7,0.0202877770308562,1.531905681
8,0.005268187001046805,1.546190506
9,0.006916415353984385,1.5578420160000002
10,0.0008491397440491719,1.5655162390000001
11,0.00040950950939661724,1.576667327
12,0.00029118792044356695,1.587728427
13,0.00010794562529968864,1.5986228040000001
14,4676964536389978e-20,1.6078939410000002
15,1944469665198276e-20,1.616613576
16,14521017117349039e-21,1.6243182200000001
17,1067423188450878e-20,1.6356426860000002
18,3707601795245871e-21,1.6432519
19,2488583613436007e-21,1.6540388190000002
20,9826191316199775e-22,1.6635604130000001
21,545893570018049e-21,1.6730820190000002
22,35219671948792285e-23,1.682815286
23,2374358280230722e-23,1.692657105
24,12622825051669996e-24,1.7004779010000002
25,5540814650960189e-24,1.7082130660000001
26,18517852460817464e-25,1.7186052610000002
27,4737931115354672e-25,1.726229521
28,13360157049617366e-26,1.7338072240000002
29,3882528947193248e-26,1.743260132
30,8901780416155697e-27,1.7538766090000002
31,1873478435991438e-27,1.763264927
32,32908142061093217e-29,1.7742200840000002
NaN,NaN,NaN
33,0.04318026536027108,3.192858809
34,0.04245211519518932,3.2007593880000003
35,0.041650897290044564,3.2087121200000004
36,0.040983167650378405,3.223368847
37,0.04146155991100096,3.2319503870000004
38,0.04595995492501235,3.240536133
39,0.05651248069742278,3.2527165410000003
40,0.04067800610885015,3.2604259310000003
41,0.026266653260600244,3.2681988700000004
42,0.014840458669829555,3.278607913
43,0.0217626940874007,3.2878403200000004
44,0.01672325813258383,3.296570639
45,0.01143047774307576,3.308335614
46,0.004172909753160006,3.316085112
47,0.0023885121299662016,3.3238231450000004
48,0.0017260784148025764,3.333234705
49,0.0006991341465592304,3.3416399140000004
50,0.00024271569865579105,3.3505640430000003
51,742178636314958e-19,3.359961406
52,3442961985571676e-20,3.3713230060000003
53,30462330772762703e-21,3.380800948
54,9257356006416642e-21,3.3912197010000003
55,4290752944252017e-21,3.3990746890000003
56,9182440634641697e-22,3.406845138
57,41755554996113696e-23,3.416936568
58,11944578403839683e-23,3.426219004
59,6023442071002202e-23,3.4359090130000003
60,17650714918013043e-24,3.446558662
61,3779158095464452e-24,3.4544387480000003
62,18154173772784034e-25,3.4630763800000004
63,10036497354336847e-25,3.4738080040000003
64,10129311398290508e-26,3.4819186
65,586955388244603e-25,3.4895546090000003
66,16428151152198962e-27,3.498970298
67,6424558652006097e-27,3.507311199
68,1770695725078702e-27,3.5150609110000004
69,633693677449817e-27,3.524417032
NaN,NaN,NaN
70,0.03650922643515632,4.976695033
71,0.02596062174596922,4.987726503
72,0.030825334203514933,4.997712365
73,0.003708426765662012,5.007816948
74,0.0025064694158413365,5.0155928890000006
75,0.0027454572042695446,5.024361547000001
76,0.002415319624098295,5.061679526000001
77,0.0004618747306000577,5.069443763000001
78,8809915439946885e-20,5.077119216000001
79,307167376927303e-19,5.2768144
80,6784365232567474e-21,5.28600065
81,33723703868676023e-22,5.293889011
82,3852308806042391e-22,5.303658313000001
83,6336001991031951e-23,5.312698813
84,44410460114792896e-24,5.320279856
85,11128087231368797e-24,5.329635051
86,23448048289534856e-25,5.3372375320000005
87,5891662819807818e-25,5.345009154
88,8845972413457697e-26,5.358521084
89,14574812776117425e-27,5.366215969000001
90,17323422553805376e-28,5.374764353000001
91,5960150323403962e-28,5.384381966


==> num_comp2_2_data.csv <==
1,0.10127395299095582,1.5025965940000001
2,0.087355612905356,1.509078557
3,0.09077313103851893,1.5149319970000001
4,0.11579053468694696,1.523317405
5,0.02805515167663145,1.5328482760000002
6,0.046690015952644416,1.541156245
7,0.01978268377170075,1.555229771
8,0.014066801367031947,1.562847966
9,0.0027418856455543373,1.5705091340000001
10,0.00097459173324817,1.583216462
11,0.0005589965472699394,1.591702704
12,0.00032748883931567053,1.602487027
13,0.00016740796872128256,1.6158424130000002
14,7965288809222663e-20,1.629483357
15,933102672907268e-19,1.6372103610000002
16,183406791521973e-19,1.647690147
17,6770988068033706e-21,1.6561498220000002
18,19370475491699125e-22,1.66581434
19,18872326709965404e-22,1.675920254
20,6293054132148953e-22,1.684999598
21,20785466558835894e-23,1.694968244
22,54853717583960345e-24,1.7062946490000002
23,2229933612269146e-23,1.715711808
24,16114833878873348e-24,1.7232705480000001
25,10343467729850596e-24,1.7329457840000002
26,25813187088488576e-25,1.741877096
27,6809652185075081e-25,1.7525875770000001
28,2954545490026403e-25,1.76406733
29,19370193395598717e-26,1.7718530570000002
30,14923890355965853e-27,1.7806860740000001
31,65058435682428174e-28,1.7921512970000002
32,1388656109361848e-27,1.8029079790000002
33,2473901686138932e-28,1.8126223620000002
NaN,NaN,NaN
34,0.041933126121131155,3.264762557
35,0.03968202778780534,3.2757434680000004
36,0.04556488554413508,3.2836692810000003
37,0.09416033772942667,3.292166571
38,0.0663381079270161,3.3034838100000004
39,0.026252147150914295,3.312753497
40,0.018018178107540788,3.321032118
41,0.012888396838884495,3.331212922
42,0.012403603817460989,3.3390151460000004
43,0.004518965710574838,3.348517272
44,0.0023302911472605813,3.359635883
45,0.0016492142694767662,3.3691968610000003
46,0.000960511818228857,3.38258612
47,0.000375740406426834,3.392482674
48,0.0001600326348619536,3.405220629
49,0.00022262331883302958,3.4229312970000003
50,14578520250696447e-21,3.435645917
51,950849506260976e-20,3.4436195510000003
52,2262422456942146e-21,3.451393758
53,15817105945117334e-22,3.4618403580000003
54,8479967330830792e-22,3.4724533
55,1698186149799617e-22,3.482970517
56,8754356199658908e-23,3.4924325510000003
57,3616215427719305e-23,3.5001265200000002
58,4779483897009005e-24,3.511610554
59,21263755459096614e-25,3.5208804650000003
60,9048108011191229e-25,3.529029656
61,354912508429363e-24,3.537330544
62,6386165116951572e-26,3.547375504
63,1845984851946782e-26,3.555015564
64,5446350558755277e-27,3.563675057
65,1132036562440131e-27,3.5738714720000004
66,29837196392686307e-29,3.582978375
NaN,NaN,NaN
67,0.06877867430983187,5.051344954
68,0.036829548916766035,5.060380422000001
69,0.006666629128756012,5.070620905
70,0.006464635235795905,5.078607589000001
71,0.002359159186076732,5.087757288000001
72,0.00040766435951455904,5.0987391330000005
73,0.00029156470158985963,5.108948832
74,6651021202445585e-20,5.121078862
75,11131452743700701e-21,5.131781976
76,11256209117476688e-22,5.1409194860000005
77,6712393244671827e-22,5.15232864
78,4488181055661912e-22,5.165112913000001
79,12955454333471082e-23,5.173350263000001
80,44350787659449904e-24,5.183658341
81,37220656811569584e-25,5.194296839000001
82,18908189378385346e-25,5.202853336
83,3180392310941312e-25,5.211204970000001
84,6565059689918974e-26,5.2227013950000005
85,6117387659573156e-27,5.2373487
86,4039257403744466e-27,5.245306799000001
87,6541234112780228e-28,5.2564993950000005


==> num_comp2_3_data.csv <==
1,0.17293241332042672,1.237987541
2,0.06005306414987107,1.2469754880000001
3,0.09389596299299263,1.2562813430000002
4,0.11741131025007458,1.264406869
5,0.025792903037873724,1.272450156
6,0.029086570424008237,1.283473128
7,0.016300629967600004,1.291500502
8,0.006884754527923194,1.29948265
9,0.0018717346864894624,1.3092615790000002
10,0.0007718914431979934,1.318709087
11,0.0007332133028624428,1.327914789
12,0.0004213087977489436,1.3374510940000002
13,0.00027612200871982826,1.350754628
14,0.0001410384497293306,1.360638446
15,8571409841830314e-20,1.370105815
16,16588285042909667e-21,1.3779001720000001
17,6166785949282766e-21,1.385535135
18,3657699234688286e-21,1.39593783
19,9170160501353522e-22,1.4044103510000001
20,6328723468261308e-22,1.412385515
21,35435984088780033e-23,1.42355462
22,2155455559304016e-22,1.4328738170000002
23,54233042846625544e-24,1.442020603
24,12297483794565552e-24,1.452321883
25,14609871322866846e-24,1.46457177
26,12560462350917138e-25,1.4805903310000001
27,7156108710501287e-25,1.4905435470000001
28,5826212822018111e-26,1.5019976560000001
29,2409253665098066e-26,1.5138055650000002
30,60721204738672885e-28,1.530011134
31,17581872653803855e-28,1.5395109020000002
32,6283981829207022e-28,1.551903757
NaN,NaN,NaN
33,0.10228819054105978,3.071634145
34,0.2010794374272286,3.081454297
35,0.052664914058993643,3.0891030070000003
36,0.1435945129153695,3.096766688
37,0.045086344004746204,3.1073236850000003
38,0.044485616009005836,3.1179806500000002
39,0.022231920582673904,3.1277412840000003
40,0.007178749536569754,3.137999483
41,0.0012688915458981967,3.145859702
42,0.00047625439829391853,3.154357961
43,0.00020550648864235715,3.166110459
44,49199956784441423e-21,3.175471668
45,18757100316930286e-21,3.183505394
46,6722263052489911e-21,3.1936325510000003
47,509505724025496e-20,3.2030365130000003
48,3159197687817173e-21,3.211218328
49,2158128076284259e-21,3.2210641090000003
50,3832697714561456e-22,3.2288329630000003
51,9348152824409908e-23,3.2393066700000004
52,3652015727598459e-23,3.2489767880000002
53,13041846563523298e-24,3.2584651370000004
54,4257546764235522e-25,3.267826082
55,16993786232761807e-26,3.2776986810000004
56,5405389007065789e-26,3.2857866110000002
57,54359302060323535e-28,3.2937960150000003
58,3184260305455856e-27,3.303369452
59,743420952982625e-27,3.3118669190000003
NaN,NaN,NaN
60,0.17490889139453178,4.928530311
61,0.32301279207410255,4.936437403
62,0.5505249856857435,4.950713351
63,0.44647040113609693,4.964620246
64,0.3746864310939675,4.972472859000001
65,0.38954000178238724,4.98350178
66,0.38803158813170696,4.991407440000001
67,0.43729294211223535,5.011889363
68,0.22418693867469117,5.02137043
69,0.6124836435643833,5.029751761
70,2.15477416020426,5.039983055
71,0.35487807550990597,5.056401303
72,0.45935861167519493,5.067484113
73,5.490347943185297,5.083817473000001
74,5.476596416516609,5.096609971
75,45.60206454979612,5.104349082000001
76,42.021339448049304,5.114730176
77,8.691666589776176,5.12823104
78,11.669541529882297,5.137706691
79,8.866781583160472,5.147097812
80,34.72049927407944,5.1665377690000005
81,15.719938354712717,5.174477653
82,12.750788752976746,5.18530547
83,5.793036111615697,5.206000644
84,33.096878015992374,5.216923918
85,43.95022526987359,5.227609406
86,329.61678245398207,5.245632578
87,234.9458121412312,5.253382707
88,147.87513184009904,5.263171495
89,671.2350029418419,5.272982826000001
90,477.21191229677135,5.28577556
91,280.4400635074011,5.298857831
92,959.6751172328828,5.312833953
93,127.69789947329136,5.3317091130000005
94,282.4831619690695,5.339735576000001
95,2186.143528002819,5.352075296000001
96,21355.30410567343,5.364882876
97,4847.114698597272,5.3725090280000005
98,4068.645260186791,5.3819483020000005
99,615.9948386298871,5.389914113000001
100,573.4507388472767,5.40401864
101,22187.22385991659,5.419779784
102,116848.19425596848,5.429893077
103,44316.16134889544,5.438860357
104,67095.83881885468,5.449832915
105,46433.609534821575,5.457778289
106,137810.67466931988,5.466244366000001
107,32454.60057003413,5.477232221
108,963.988696036629,5.488922717
109,684.2649843686291,5.4966959200000005
110,61.29856346045301,5.508402706
111,29.96083188028266,5.5190122210000006
112,91.3846473478478,5.528076751
113,50.43021227948838,5.537578381
114,8.042244467020968,5.5458830070000005
115,6.143027788653105,5.553564474000001
116,55.08614539508612,5.565855676
117,119.24604703829975,5.573574157
118,20.537444067687908,5.584559614000001
119,99.10490481605845,5.596189597
120,49.67765785513668,5.615324244
121,17.896627285738894,5.6229211470000005
122,136.77295105818106,5.633555333
123,119.50482611767659,5.646004818000001
124,34.49014039982246,5.655011040000001
125,93.66486769802137,5.6649138500000005
126,286.6214128328825,5.672938858
127,45.84016792685827,5.682555359
128,22.993377680053136,5.692175904
129,7.42044346563221,5.699759676
130,3.7568147238249057,5.710088469
131,3.046396599692799,5.721990159000001
132,7.053366175444965,5.730227141
133,3.825360428017546,5.737874888
134,3.9787547406143835,5.7473592920000005
135,5.32616557314846,5.755573508
136,19.414310673094498,5.763948562
137,60.7773245292258,5.77349399
138,21.54701845807996,5.782593492
139,11.323897581833958,5.79030369
140,3.4788259330531184,5.807826447
141,4.582100775291848,5.816521859000001
142,12.719992353987797,5.824340530000001
143,14.62716223319339,5.833697148000001
144,10.583590453021245,5.842766715000001
145,25.418052249164695,5.850462648000001
146,38.23572907693327,5.8599292300000005
147,22.822756352321218,5.86769383
148,23.92883104319925,5.8779253360000006
149,28.347248406528177,5.888136356
150,16.327389088172225,5.898208699
151,4.498229062342497,5.9081528400000005
152,1.3456058855729847,5.922429106
153,4.477413348042524,5.931859836
154,1.7992409681196253,5.939989815000001
155,1.7397434370011846,5.953693616000001
156,10.784041196589671,5.968982260000001
157,2.2726641288698115,5.978259756000001
158,2.5094788686405796,5.989764963000001
159,3.3593171776713038,5.998865954
160,1.094764139276269,6.008692116000001
161,1.2821386079210053,6.021227084
162,1.5131692921415063,6.029048229000001
163,1.0099267213389533,6.045222902000001
164,1.9896648675880677,6.054902996
165,2.46703198840558,6.062635139
166,1.6005184507171684,6.070377140000001
167,1.03904817504136,6.081395287
168,0.8226755711800426,6.089217615000001
169,3.111212207901548,6.096982819
170,1.333118827596606,6.108402256000001
171,1.8502480550909393,6.122280115000001
172,2.6611440633325167,6.1303449940000005
173,1.043795263071412,6.140393579
174,2.6429657718279205,6.148892539
175,2.4321253341913294,6.159705336
176,3.1691201992669744,6.17030028
177,7.356809750336127,6.1813201630000005
178,8.508015799698729,6.188933007
179,5.807326452713179,6.204723597
180,4.513516486025021,6.2157803000000005
181,18.781880667678358,6.225950576000001
182,21.955918667004287,6.23629513
183,12.992773252492402,6.246116981
184,16.187570307462867,6.254178188
185,22.707419770819556,6.264751984
186,36.38613066398594,6.272544338
187,37.480834405603915,6.282941661000001
188,141.1466467062813,6.292812864
189,75.2925947202224,6.300633905000001
190,39.38481846723051,6.310683634
191,5.972057299300641,6.322258083
192,51.265425519133345,6.334250578000001
193,166.5458825564778,6.342775162000001
194,83.27012836983033,6.352358222
195,747.7977993709162,6.361899346
196,735.247880630724,6.380672430000001
197,374.0034563476799,6.3903158840000005
198,4.847513627138902,6.398977888
199,7.140284298957031,6.406706171000001
200,9.310082136924803,6.418945559
201,9.645295664834887,6.428610472000001
202,22.51684604947244,6.436525614000001
203,29.36034961291308,6.4527567150000005
204,13.436637733122465,6.464125709
205,5.8811506282365515,6.4720703760000005
206,4.524614813689979,6.4840402390000005
207,4.4613932352241905,6.491938061000001
208,19.730323804033077,6.499536175
209,16.480006573862777,6.509509163000001
210,22.510205108676875,6.522063807
211,21.280816968645528,6.531477369
212,11.802582543146777,6.541678940000001
213,12.724588314718485,6.550819742000001
214,15.171447465029916,6.5612170260000005
215,15.809919216992716,6.571152179
216,11.613731283625585,6.5788611040000005
217,19.867849949978627,6.586700311
218,34.01089640415934,6.596903372000001
219,73.17747778493361,6.606790153
220,77.42983351781996,6.616452887
221,33.54973592002207,6.626137011000001
222,67.41425923576026,6.634457802
223,90.13278344309505,6.646048421000001
224,51.21440195087073,6.656693903000001
225,50.06734435655358,6.664410497
226,57.10887307500772,6.672346589
227,71.82832471139025,6.6831218130000005
228,93.27416939269432,6.691104780000001
229,121.91315871465574,6.703578557
230,106.87768452519717,6.718126231
231,140.71047201267888,6.7279369440000005
232,128.02807864449878,6.736678704
233,130.87599906191957,6.749858247000001
234,127.25006228300329,6.761514020000001
235,141.65523780153828,6.769872232
236,123.90779985415911,6.779730434
237,113.35504904976183,6.787411822
238,122.74259804964696,6.796242181
239,95.39503467946783,6.8091656480000005
240,95.05432812013566,6.818279918
241,69.85591678913137,6.826050698
242,39.92983212599353,6.835902719000001
243,81.33353850270967,6.847302547000001
244,120.878495750265,6.855200635
245,149.0850135091523,6.864777448000001
246,209.26876460811613,6.872658228000001
247,221.00889409792302,6.881364674
248,225.93129488449273,6.891244056000001
249,232.65487344727913,6.899251751
250,180.25587583168252,6.907975853000001
251,197.8612638699629,6.92570246
252,215.47867875240536,6.933548194
253,254.36826555802514,6.946437422000001
254,208.080011550628,6.9627780580000005
255,215.7622790041754,6.970812877
256,267.6119441442521,6.979443932000001
257,294.83242472203233,6.991287026
258,312.3256020994086,7.000621443
259,348.13388640616165,7.009247167000001
260,362.36146559487185,7.022679603
261,284.3363348913414,7.030454018
262,285.08267445098164,7.041174271
263,248.3310137737323,7.0529612880000006
264,221.77784773538707,7.064471291
265,234.2595123714395,7.072721399000001
266,146.46057939757944,7.084380304000001
267,199.5951514382378,7.092645452
268,139.38625973029247,7.1005643140000005
269,230.99133136060448,7.110232099
270,210.48215071923005,7.121087409
271,206.7319091956982,7.1308566330000005
272,230.68687052914,7.140658793
273,180.65207802172455,7.149194175000001
274,214.38835353012112,7.160947314
275,191.2734645271078,7.170621559000001
276,169.12951307034243,7.179237906000001
277,170.82155662417,7.187185906000001
278,152.12081020551662,7.197292462
279,156.40041624103898,7.207200386
280,189.97114032194278,7.217692004000001
281,182.6850194163686,7.229396622
282,198.64910747488625,7.240286067
283,143.1543569291722,7.249851520000001
284,141.8488705547302,7.259834465000001
285,213.57442362972955,7.268574157000001
286,196.57933838420269,7.280310793000001
287,190.42548342628598,7.290538918
288,289.41437739852455,7.298549583000001
289,906.6725387175779,7.3225940430000005
290,2392.5257944793225,7.335585313
291,416.40432872263295,7.345241271000001
292,2893.1968773027684,7.35343934
293,108.57588436393853,7.363769435
294,38.73542595974547,7.371996377
295,70.60026415336483,7.380090509
296,49.15127714883388,7.389707554
297,44.119340530034854,7.399047843000001
298,60.94097262632884,7.406767240000001
299,54.080879979153174,7.418077726000001
300,76.73426172854883,7.434744240000001
301,89.56392020762291,7.448920596000001
302,72.41924962801723,7.458758120000001
303,115.02729423105474,7.468587285000001
304,110.6719155275396,7.483460681
305,104.26207248064617,7.493757536
306,108.45157588176637,7.501589616
307,108.57211457279685,7.51257232
308,116.6515519812259,7.522584080000001
309,174.7580250554141,7.53217372
310,212.98022576986244,7.541870469000001
311,292.071290362201,7.556155243
312,322.2829556633484,7.5652426010000005
313,351.25335654799665,7.573314131
314,316.2009148929026,7.586803927
315,340.6652233520861,7.598214903000001
316,265.8995074963347,7.605925732
317,275.87490013946035,7.6173467420000005
318,250.566302503191,7.6256348570000005
319,289.38079471593045,7.635668528
320,228.48157840487468,7.651356851
321,264.9627997947122,7.662582479
322,346.3684069973199,7.670663752
323,222.36129477268355,7.682987064000001
324,194.34697523271737,7.690696906
325,254.0585872837525,7.7017404130000005
326,184.7548469552131,7.714737032
327,266.94276746584734,7.723739496
328,238.07117664105112,7.735512294
329,213.86707448472202,7.748506982
330,223.27033511356308,7.7581935280000005
331,250.46627344846286,7.769986085
332,343.1258805730765,7.7815857600000005
333,331.7793589903566,7.798141634
334,354.0990451029224,7.806188533
335,404.4365177383047,7.815962971
336,391.8307031360347,7.8239082170000005
337,452.2270239309335,7.8318456450000005
338,400.64484620004436,7.8420961160000004
339,396.06303530105765,7.851165681
340,444.80998703433755,7.862271029
341,445.5307629318292,7.888513090000001
342,403.0778209094956,7.899607213
343,390.8607063757386,7.916042496
344,310.4395497611132,7.9348143680000005
345,231.1950442712122,7.950836896
346,191.7878827425906,7.965695396
347,147.67002424932093,7.979092265
348,178.7005080123506,7.990663141000001
349,241.36851345042066,8.005025758
350,265.11492690227874,8.025176148
351,312.6303378307993,8.039835564
352,388.1431824441642,8.052177502000001
353,392.8952245779066,8.067814591000001
354,395.52921741241084,8.083736065
355,359.21886212066266,8.098413611
356,369.82153434960463,8.111844912
357,306.12091610081035,8.122934819000001
358,392.9891371182242,8.134582446000001
359,300.7640963162746,8.152252869
360,203.6173086301747,8.182176519
361,267.293695650882,8.200331399000001
362,246.7167580455846,8.218236038
363,261.58856814940816,8.231213787
364,234.58463210060899,8.243176885
365,179.82415172780395,8.259307536
366,218.8044635418425,8.274607504
367,191.9153574978539,8.292361474
368,200.40441430897357,8.309280577000001
369,168.44939652908957,8.323227311
370,119.95171826842785,8.343759968
371,119.6151418110807,8.368063155
372,200.26778855055318,8.381465279
373,215.75819303288898,8.393009065000001
374,267.99868440239464,8.411462420000001
375,193.15309515098664,8.423886671
376,330.8388108064453,8.44047448
377,357.7224646228807,8.463725366
378,348.29440665911596,8.483869981
379,297.0295737363496,8.495076994
380,301.8635287729162,8.518614449000001
381,283.14507184915533,8.534611462
382,380.3135694902841,8.546406549
383,293.76105789575297,8.568368943000001
384,275.9220682549335,8.579467463
385,297.8369524384196,8.590475068
386,421.37571684289304,8.604646127
387,322.3116543911779,8.615964699000001
388,330.3530843834935,8.627274498
389,314.2067621783392,8.647475051
390,353.9628971528942,8.663695161
391,296.70575683060486,8.675483554000001
392,276.0922933762043,8.693003587
393,224.0181220145539,8.704042321000001
394,259.246247202682,8.715435556000001
395,253.7173160311516,8.731165654
396,235.71731510631275,8.742452213
397,261.3065003211989,8.762201155000001
398,260.0883956000015,8.776989824000001
399,279.73336917259024,8.787938199000001
400,335.55068144419675,8.805633689
401,321.3537349341914,8.81941564
402,290.8088372320323,8.83078871
403,323.136652986332,8.842818166
404,345.9554031923273,8.855877206
405,344.90562360747947,8.867198764000001
406,367.4547185342612,8.88645397
407,395.76738109821576,8.903359681000001
408,390.08394813438076,8.924087331
409,286.1324470073776,8.938138630000001
410,302.0915861508195,8.965644353
411,316.5409502865629,8.976799051
412,258.11662474992903,8.988135190000001
413,287.4383660197696,9.005150037
414,308.7923960543748,9.023884038
415,233.9343729632209,9.042144760000001
416,193.98711206664666,9.056500619000001
417,264.1719742386206,9.067486002
418,284.64148467495454,9.080659828
419,335.4220112710651,9.093699909
420,315.679462998757,9.109841004
421,261.00660468486996,9.122018281
422,244.07444273242396,9.135813042
423,236.38167011853616,9.148854208000001
424,208.00864214987774,9.163505347000001
425,211.8844934161989,9.176692539000001
426,173.62347657588273,9.188329953
427,138.58427681594685,9.201715496
428,156.74666775338775,9.215525563
429,172.97277755676475,9.228281921
430,179.8889992055076,9.244983509
431,123.73923906053517,9.268431627
432,130.45073397205098,9.281486525
433,169.8524054664827,9.292525141
434,165.42110760365443,9.306018603
435,211.54714309919154,9.321227866000001
436,241.90819427483376,9.332235835
437,251.81171756024693,9.346828741000001
438,304.2806573992666,9.363824845
439,275.4851281537232,9.374713316000001
440,236.75864269092511,9.392699093000001
441,230.3896522744638,9.403808042000001
442,203.12217062709468,9.415117302
443,243.8372329252314,9.428507187000001
444,152.5423065420575,9.441363073
445,211.4858101568461,9.455847532
446,211.99478191370983,9.469199809000001
447,194.63369951598503,9.495182104000001
448,157.86007048048418,9.506430959000001
449,122.43574072720135,9.524741127
450,97.31536830007806,9.542371644000001
451,98.1905483207347,9.554460038
452,60.80480072742359,9.57281176
453,64.61142268873927,9.585889525
454,47.45773766925102,9.601282518000001
455,46.50099617171862,9.625558922
456,29.366428845565956,9.64126484
457,20.905427598710563,9.654992297
458,19.739879489083854,9.669259908
459,20.601886681874195,9.682654537000001
460,15.641440470462834,9.696801404
461,43.37170169550078,9.711658051
462,57.79874542616183,9.725439199
463,76.51141117122896,9.737394678000001
464,68.24819112258587,9.750408587
465,111.71780749569467,9.763238601000001
466,130.54277592440656,9.774262316
467,92.21202761409367,9.78879159
468,82.89308354368157,9.800132534000001
469,80.1520445941482,9.812725837
470,66.6765274518594,9.830645697000001
471,48.37659840170624,9.841998908
472,32.61580825698612,9.853291709
473,46.70716393527523,9.867606126
474,59.86253225075906,9.885947581
475,78.6828469617403,9.897065716
476,101.89737412347698,9.910694029
477,58.64467727823217,9.930011268000001
478,91.10214052913238,9.941394505
479,150.19295590197012,9.965013886000001
480,165.9176029485818,9.987351515
481,203.90386405777286,9.999266434
482,147.40296144390007,10.015586568
483,105.79996038295337,10.028947857
484,98.07092661958778,10.040572745
485,99.57803496085938,10.056287463
486,80.51323731060899,10.067476303000001
487,69.88942623633561,10.081737745
488,90.90487304064091,10.095087020000001
489,76.34058769113045,10.105997683
490,50.769855282604595,10.122414553
491,78.45510729057322,10.136058919
492,63.46972490008044,10.147188907
493,110.86758915764605,10.160022926
494,71.7002814545335,10.180679731000001
495,47.680998000858665,10.191953132
496,73.13436096694156,10.204601022
497,59.44932089144005,10.218231485
498,37.91292966230278,10.230183
499,21.232878377888827,10.241650816
500,18.91217644897352,10.260886922000001
501,13.782178895948636,10.272631721
502,16.49964257580123,10.285282232
503,6.11442661934513,10.29841936
504,7.017840600805002,10.309480368000001
505,6.8950773845452735,10.321963956000001
506,5.739300144032515,10.336829897000001
507,9.599545361836187,10.351736768
508,3.958599465942974,10.364005310000001
509,2.8183320464725536,10.377531828
510,3.5584842281252906,10.391852516
511,3.3129086075081933,10.405379805
512,2.478601521488467,10.422535155
513,3.3298017495790884,10.436946926000001
514,2.2090079001966583,10.451811932
515,2.5252831220332648,10.467669647000001
516,4.660190190692047,10.483963901000001
517,3.4479065563463145,10.499806217000001
518,4.084792490611576,10.521860837
519,8.454212099082845,10.535518266
520,7.930489807030087,10.549553269
521,9.053394910618827,10.568743829
522,20.566063958330272,10.582272534000001
523,32.67081066451538,10.599455645
524,31.787169453506927,10.617082604
525,8.422707574744562,10.632352116
526,7.395028243186462,10.650515015
527,10.537407326192424,10.66868554
528,15.960100545718467,10.688252822
529,14.236822937861746,10.701124052
530,8.901792790777113,10.724583951000001
531,22.770159816398188,10.741808226
532,19.96127993662998,10.767141104
533,10.245991885276434,10.786371056
534,5.309004222805222,10.800512504
535,14.006947981526672,10.817436014
536,3.326073647324513,10.837027163
537,2.4971757771912952,10.850278523
538,7.644597560115811,10.862693230000001
539,2.3052446192691094,10.877880945000001
540,2.4401392701599955,10.896296512000001
541,2.4850493797645417,10.907543140000001
542,2.874766110606947,10.932391032
543,4.857732531085668,10.954834579
544,5.922650377087266,10.969237885
545,2.3449153396199898,10.983039853000001
546,3.909123905255572,10.99499975
547,5.52933504846303,11.014436123000001
548,7.630173147687207,11.027706897
549,10.450461300588554,11.041384164
550,12.050950024639365,11.055589875
551,11.397412383288643,11.07110183
552,21.028632392284912,11.086304589000001
553,52.7131844128387,11.099310192
554,27.81030244755078,11.122051487
555,35.62035434510904,11.134645079
556,65.58066515157574,11.150265544
557,82.07785597953783,11.170425602
558,47.19821462621046,11.182306869000001
559,42.01259196769087,11.202211186000001
560,70.25080158025268,11.230059800000001
561,67.55829292383008,11.243482019
562,67.33462866544913,11.264350246000001
563,88.11446061607333,11.285893166000001
564,138.51199888840307,11.302419774
565,152.40688706398564,11.322992308
566,177.88368708484614,11.349797743
567,190.37432927038037,11.36831523
568,140.30016841716068,11.385388386
569,106.59006693422853,11.404174663000001
570,103.69779268714485,11.430053800000001
571,85.69152769105375,11.45093866
572,121.48929144647626,11.466408158
573,105.50357868832229,11.492598141
574,132.49902812833753,11.503569859
575,136.54227422760462,11.534059186
576,137.53383575133006,11.553205577
577,111.9578801084209,11.574825420000002
578,133.7315594521863,11.590034913
579,114.97066337766151,11.604141074000001
580,97.769823466479,11.621692952
581,101.53549443928028,11.636930279000001
582,75.35218146568742,11.652226836
583,69.07560476170492,11.665626476
584,71.28983539297958,11.685844915
585,145.62065737397867,11.698217691
586,194.54423812344092,11.710269662
587,202.96463020934027,11.728344777
588,192.1915296368782,11.741948965
589,127.16697412110862,11.755276934000001
590,117.00938445989188,11.780127073000001
591,67.72690620165623,11.791857999000001
592,63.479389329635104,11.813554908
593,21.30732972141888,11.834942448000001
594,24.86267120868793,11.852318236
595,11.501235614521999,11.865030966
596,8.597422164734478,11.880559973
597,28.921565036532968,11.891408843
598,52.424489684506845,11.901499948000001
599,31.908083976395066,11.914923921000002
600,26.265667992346984,11.931584586000001
601,17.176136904553346,11.941833844000001
602,17.544498418239556,11.956052509000001
603,13.957402144302,11.96520948
604,12.493976537715952,11.973537765000001
605,22.048346637049082,11.984541954
606,10.393551101944052,11.994546129000001
607,6.919075534479287,12.006306216
608,13.563365556892323,12.020113467000002
609,18.685619731629178,12.029180661000002
610,29.673120317092046,12.03956116
611,37.34702081803307,12.051917737
612,42.18637095930847,12.061236578
613,35.99801842040538,12.070266610000001
614,51.942733603771714,12.082220948000002
615,50.66378722238343,12.09119027
616,25.760134708347284,12.100126656
617,32.126691319613705,12.117664874
618,36.85685005536371,12.128629944
619,18.166382227207887,12.137676679
620,21.85332627207944,12.15260967
621,24.977932239464604,12.161893376
622,38.585268118861215,12.173649716
623,44.79906841605211,12.18562486
624,16.047649024404546,12.195601416
625,25.422341626422778,12.207749606
626,16.176749231711305,12.220070651
627,11.64300451838885,12.229328003000001
628,5.025017094800515,12.241003379
629,6.5581698343864305,12.252074442000001
630,2.3187750464061185,12.268479662
631,2.598854705454367,12.279438874
632,3.389053207976255,12.290845070000001
633,3.0877163593506864,12.299656577
634,2.6386258931293978,12.308047053000001
635,2.5466554893294946,12.32122198
636,2.7625943776011903,12.331656947
637,3.488796505582001,12.341058242
638,4.502381723456839,12.352646980000001
639,4.027641956698029,12.362545999
640,5.092325078775485,12.372802908
641,4.008273950776605,12.385562543
642,6.037333265848954,12.400180872
643,15.406742952010731,12.410412443
644,4.98098990714981,12.421808536
645,6.513176307351049,12.431552291000001
646,4.986855867802428,12.440556434000001
647,6.514252755428729,12.454659696
648,8.082857083730199,12.46521637
649,10.942576761164837,12.475537110000001
650,4.0672976474516,12.497752493
651,5.7739726821986475,12.506178513
652,5.058991397364888,12.515328372
653,9.975959277133823,12.531314918000001
654,9.39637728746297,12.547109737000001
655,20.28364776640567,12.561151180000001
656,21.690487537199214,12.57195362
657,17.973722399157335,12.580873799
658,5.758727740598708,12.589752808
659,10.770243087432192,12.601830606
660,18.210301861087125,12.6137195
661,14.765099547986681,12.624957757
662,26.94196298285704,12.636966044000001
663,43.383642800770005,12.649139376
664,52.54362603189831,12.657634604
665,26.231050700686872,12.667852632
666,15.834478075429393,12.684063752
667,17.46010872393556,12.693299202
668,18.1166646853798,12.704624734000001
669,23.921174203971905,12.714466366
670,26.660048328855837,12.728285626
671,17.970893303950902,12.739005189
672,92.97080473928519,12.749691868000001
673,112.83088020015197,12.761287045000001
674,29.581204792589485,12.772190136
675,100.03246751670827,12.781385938000001
676,93.90939816893382,12.789852265
677,58.760322686743,12.801853847
678,26.970039276382284,12.812622611
679,2.4451523353964264,12.821979799000001
680,12.332345936791322,12.837498356000001
681,9.083352079341028,12.848607665000001
682,25.29799570944856,12.857809015
683,12.180114375517675,12.868057534
684,10.37079409373096,12.879501734000002
685,12.85164587993713,12.888324823000001
686,17.31630073127518,12.906733337
687,30.75797965358275,12.923573071000002
688,35.637792122959624,12.934452536
689,51.91172964340184,12.947213205
690,45.235275033249586,12.968686227000001
691,25.233729052049572,12.978574766000001
692,82.17550878592097,12.989797656
693,52.459813925365,12.999700186
694,35.13130365732135,13.010214748000001
695,53.93786249676026,13.037190051000001
696,59.40826111993258,13.046363197000002
697,50.16842666068263,13.054645744
698,17.9446064809771,13.064695178000001
699,26.43886741008721,13.072897498000001
700,23.41544550560856,13.085610893
701,15.82861994879547,13.09810537
702,25.371141821732035,13.107869187
703,42.87366097759452,13.116547027000001
704,36.08254649638055,13.131213431
705,70.96671599549404,13.139592389
706,42.699884839850206,13.148832083
707,63.291305266729545,13.163483313
708,49.20544086306173,13.171828003000002
709,43.20597294278957,13.180412628000001
710,76.07773933961968,13.194876971000001
711,448.32940081123763,13.206265159
712,264.48613469437106,13.216286482000001
713,148.7856857321631,13.226765464000001
714,148.1261556938523,13.235385213
715,114.84797769943582,13.248190042000001
716,72.31990200737687,13.265266579
717,57.698076508476795,13.277310632
718,88.6274471534704,13.285986045000001
719,58.815923732585176,13.296465486
720,36.68114056347551,13.306700553
721,23.15188374656092,13.318961381000001
722,28.80748866966406,13.330763767
723,9.191855949287177,13.339013698
724,9.207565189099167,13.348183387
725,19.784330904307414,13.363141128
726,21.866872365916997,13.371505602000001
727,24.18123144011209,13.380256603000001
728,24.970946793788702,13.390400073
729,24.379243873223853,13.399348367
730,33.166037992948894,13.411575958
731,21.67990408200326,13.423292727000002
732,17.677180778301725,13.431643604000001
733,10.62768627136069,13.44044758
734,14.4112831832061,13.453114251
735,15.74238402551384,13.463307984
736,22.59191009491842,13.471771622
737,28.671382171147794,13.482170456
738,24.18889427109236,13.490543614000002
739,13.455027725012373,13.501874496000001
740,16.87674748811605,13.519193425000001
741,32.07469418626569,13.539923532000001
742,39.37823189304688,13.550823376
743,57.27401409775069,13.566505878000001
744,52.207208769787684,13.575017616
745,43.90956237274691,13.588303824
746,43.85217589269285,13.602577492
747,64.31785334663117,13.615488902000001
748,67.03757562932465,13.623894698
749,80.99925889221733,13.643006164
750,139.27159081356746,13.681610143
751,146.63471130604398,13.697039888
752,133.2999013470843,13.708012531000001
753,168.7827043228751,13.720892009000002
754,131.93028516918284,13.731609016
755,114.61837343671161,13.742100587000001
756,80.93659069047962,13.753323956000001
757,46.732782311578795,13.768738622
758,41.706255952594425,13.788619059
759,50.57784467645805,13.800978466
760,35.355822133361436,13.830052026
761,32.61584215511271,13.843285919000001
762,24.478237162396738,13.853310628000001
763,13.011589204944888,13.861999692000001
764,13.332595539699206,13.872148867000002
765,13.406372980165848,13.882524604
766,11.024127182662625,13.891484839
767,7.660623163987311,13.902013848000001
768,4.769336184819193,13.91321997
769,5.161087350122853,13.930442966000001
770,4.185689716197676,13.946961137
771,5.362309320784644,13.963799116
772,5.757411093163551,13.972268799
773,4.904471032973203,13.982939445000001
774,4.076796762187495,13.998641855
775,3.6779528257528926,14.007444697
776,3.845943421756996,14.020666297
777,3.2860428550761136,14.029252961000001
778,3.0617959409166273,14.039611995000001
779,3.1398677084883646,14.04996481
780,3.2400450795905074,14.065207442
781,3.4595677192844256,14.073580642000001
782,3.8685382682297944,14.086122007
783,4.413142880981851,14.097007396
784,4.92006501683001,14.105380883
785,5.016704601085961,14.120985817000001
786,4.502924614631013,14.133636274
787,4.257548332728822,14.142338194
788,4.640807833182098,14.157214823
789,5.516987636767395,14.170786660000001
790,7.170636089304025,14.18033284
791,9.74122218696504,14.192537853000001
792,12.667770555841757,14.204969728
793,13.161774862997978,14.215172736000001
794,10.381382987572994,14.225631000000002
795,7.955180975830729,14.238944936000001
796,4.5493069643764255,14.248871833
797,3.947450609832451,14.259341422
798,3.7771831702395855,14.270896835
799,4.206191627584318,14.282806811
800,4.800348513362861,14.300254365
801,5.404036908344988,14.309152882000001
802,9.916028633964183,14.320005646
803,14.676575418768257,14.333537002000002
804,22.88670047095009,14.342559702
805,17.89930608155383,14.363421958000002
806,8.024727209228558,14.376326499000001
807,6.421111746869971,14.386195133000001
808,4.27802677472346,14.398146174
809,3.349903371249194,14.410376595
810,3.287083954116213,14.421115768000002
811,3.4260754360656223,14.435125582000001
812,3.4794030499007835,14.450534621000001
813,3.473089405216844,14.459316054
814,3.4746077321706617,14.467765929
815,3.6193631868859675,14.483034335000001
816,3.9502515049480618,14.491962512
817,4.408226410086034,14.500431893
818,5.075688882222529,14.511217013000001
819,6.457485695932393,14.521530804000001
820,8.975434364100511,14.533348611000001
821,12.324559828411928,14.545830078000002
822,14.387746944071866,14.554659496000001
823,12.514347559878292,14.566555269
824,11.46351914458377,14.577319687000001
825,11.980550452913027,14.586627278000002
826,12.210789990043677,14.595889439
827,9.614512340235542,14.606885515
828,8.545548423892244,14.617241584
829,7.625178547117441,14.626057549
830,7.384455931742166,14.644580503
831,7.455426375626293,14.652967719000001
832,7.755851604126918,14.661877198
833,8.402509531262844,14.672702209
834,9.062637264614779,14.682990442000001
835,9.740767668111516,14.692428828
836,9.92857661607213,14.702670684000001
837,10.061765736185396,14.711514287000002
838,10.40208445233255,14.728988421
839,11.17584674249182,14.740161287000001
840,10.320992839234547,14.751839120000001
841,7.792322460340483,14.764170049
842,7.483818183304375,14.776817143
843,6.298980001550215,14.785077423
844,5.782179750169659,14.793868729000001
845,5.066501168520991,14.808893430000001
846,4.707646979072629,14.817365281
847,4.509917785625104,14.826112077000001
848,4.411403709341846,14.836437474
849,4.377132092432106,14.847183050000002
850,4.396875385844968,14.858012174
851,4.4325418381525585,14.870833819000001
852,4.498410199364892,14.881169212000001
853,4.569989675728244,14.889724708000001
854,4.624773668570364,14.900329438000002
855,4.638836922897496,14.909220095
856,4.616870066054919,14.926550084
857,4.701841480276105,14.937669555000001
858,5.334804161699987,14.947004497000002
859,6.049843862909471,14.966555617000001
860,6.022637143628411,14.979152427
861,5.582471368226965,14.98946901
862,5.124227903292501,15.000289203000001
863,4.816247410044634,15.011236506000001
864,5.323111995995888,15.020477724000001
865,5.458474682247781,15.030041027000001
866,5.027726401844537,15.042059984000002
867,4.356998075338555,15.052259218000001
868,4.289267247704457,15.060558700000001
869,4.131473315277505,15.071022843000002
870,4.084176591765635,15.082467244000002
871,4.053573541250585,15.099805055000001
872,3.9506965720858642,15.110674406000001
873,3.7834736784096927,15.119537865000002
874,3.6142609392341924,15.128723491
875,3.7951291282819715,15.139282083000001
876,3.8574091516443003,15.148511218000001
877,3.749884802605242,15.158532344000001
878,3.752643848573518,15.169941849
879,3.820634366739731,15.178318663
880,3.967286074959534,15.188471623000002
881,4.039847814628792,15.200896556000002
882,4.128880817819464,15.211401715000001
883,4.148269938896336,15.219823921000001
884,4.103097445476655,15.230183842
885,4.145070997714198,15.241402257
886,4.311064947418816,15.255314403000002
887,4.4407208710686215,15.265510838
888,4.433339803674102,15.275453531
889,4.4986414343897625,15.285102842
890,4.728931143548831,15.299036302000001
891,4.84955445185427,15.307496887000001
892,5.007915004911075,15.318291586
893,5.267236355548407,15.329476553000001
894,4.978257329698739,15.338198610000001
895,4.636528886045447,15.346559511
896,4.557615706696854,15.357112967
897,4.410440746962077,15.366151971
898,4.271564985561787,15.374607356
899,4.282695331855546,15.384849894
900,4.055268600425766,15.399966068000001
901,3.9815024192711417,15.408568469
902,3.7329818655441427,15.41977074
903,3.2605549211319573,15.428147294
904,3.154414860336081,15.437467175
905,3.066447335295044,15.455409986000001
906,3.3414377950575096,15.464283074
907,3.347999957470274,15.473129424000001
908,3.532973037609943,15.486529424
909,3.520312783542207,15.494933427000001
910,3.5886725745749395,15.505104078
911,3.5258506043225877,15.518550497000001
912,3.225889353582921,15.530660283000001
913,3.1869172558229804,15.53898419
914,3.0374372474849913,15.549253438000001
915,3.081686403018299,15.558914058000001
916,3.0827347183245766,15.567199817
917,3.1841152212309094,15.57746546
918,3.2374717163685025,15.586003464000001
919,3.3195548163514386,15.594661365
920,3.3877924198187093,15.610298848000001
921,3.452531678962006,15.618887386
922,3.520941200287,15.628773412000001
923,3.5972950055356914,15.640215988000001
924,3.6848747725356072,15.650404458
925,3.781499878955693,15.659291080000001
926,3.865533869362927,15.669517492
927,3.891709685984259,15.678256964000001
928,3.83721151858464,15.686586716
929,3.927791071391102,15.697655565000002
930,3.910897255878577,15.708093665000002
931,3.9803989765381402,15.719234358000001
932,4.486420606934342,15.730384399000002
933,4.577806123990439,15.738825729
934,5.122640579220861,15.748373594
935,5.03521829098601,15.760971471000001
936,5.555896646369854,15.769800648
937,5.1750649997966445,15.780863795
938,5.243048232706164,15.791283669
939,4.444643640565972,15.800202425
940,4.313508077976597,15.82353535
941,3.880813224806575,15.834713415000001
942,3.785743724556268,15.844530105
943,4.0110278338346355,15.853409472000001
944,3.905448853819381,15.863620041
945,3.96210755314958,15.871332203000001
946,4.035704157706975,15.879616716000001
947,4.149114947031376,15.88899935
948,4.115255214800657,15.896894456000002
949,4.070030828365722,15.904522640000001
950,3.9681798690558856,15.915962022
951,3.8849337522456526,15.932365928000001
952,3.821140548959823,15.94037087
953,3.6639023637875767,15.954620476
954,3.7951439823047703,15.965023059000002
955,3.4724071067557976,15.9729053
956,4.2320619709955825,15.982560526
957,6.521295210033869,15.990508278000002
958,9.770385584209649,15.998701118000001
959,7.606236386980294,16.008553216
960,4.0344844450836055,16.019019066000002
961,6.3288937479236855,16.029506407
962,10.65241351928717,16.043056685
963,21.02638860600988,16.051119221
964,27.05992789909619,16.059063851
965,21.163380708701826,16.068542697
966,31.913119164727362,16.079042902
967,20.98938768865205,16.086758459000002
968,40.68502435814051,16.100187797
969,46.66275957174855,16.108055697
970,30.985958780595944,16.117910896
971,24.224288768730666,16.130614389
972,28.903479366621095,16.138452626
973,25.90505475184543,16.146123524
974,14.568497962659187,16.156162423
975,12.155955954537216,16.164778541
976,11.155167000904457,16.172552018
977,9.81003684565549,16.188047089
978,9.453996058804023,16.199421024
979,9.891882550019401,16.20733337
980,9.651355643137672,16.219800844
981,13.037097646888478,16.228796008
982,16.694162576549267,16.239516024
983,16.24838849954315,16.249352365
984,16.588330106296965,16.257158465
985,20.82002512756695,16.265683948
986,22.983505061033615,16.275930068
987,25.332275862676898,16.284399406000002
988,27.782488402475447,16.292131517
989,32.30717698698053,16.30199525
990,21.603408670786088,16.311260453000003
991,26.341731518064442,16.320701342
992,27.352919441329032,16.330946038
993,20.017073762020175,16.339102158
994,16.243524452311146,16.346784276
995,16.22022428533198,16.356398677
996,12.871931762878212,16.365036651
997,11.765793466556165,16.372823783
998,9.283716559867358,16.382419002000002
999,11.431034209249912,16.390317884
1000,8.311159320915031,16.399688955000002
1001,7.045634636563127,16.411028105
1002,8.410596553139218,16.418846668
1003,8.864335007292139,16.427068982
1004,10.94477119764061,16.436786994000002
1005,14.21070146744125,16.44594529
1006,15.14817319406879,16.453748134
1007,12.444113734196831,16.463968653000002
1008,11.42442494538417,16.471796761
1009,12.261675617811155,16.48159249
1010,12.429676506588596,16.492984996
1011,11.77963227990137,16.502483308000002
1012,12.041697747177244,16.514574802000002
1013,12.900739573443925,16.524425498
1014,14.704203721767533,16.53348688
1015,17.53164946305154,16.541275179
1016,21.99901760823585,16.560799923
1017,25.608648161022973,16.569829130000002
1018,23.157744610891694,16.579545617
1019,24.47541574695593,16.589043710000002
1020,18.216036144330758,16.603145898
1021,19.932673341009483,16.614041688
1022,19.329635861467835,16.623450429000002
1023,15.354103572070482,16.631694172
1024,15.950759306676323,16.639467609
1025,10.954483182884278,16.650829441000003
1026,10.21835974858115,16.664225041
1027,7.572700646908873,16.671865522
1028,5.933353410765255,16.68356931
1029,4.111897244923374,16.691490277
1030,3.366886868548886,16.702232294
1031,3.096302847683782,16.716044171
1032,2.8834499735769508,16.723845059000002
1033,3.0823670917047044,16.735849367
1034,3.229347745247416,16.748921782
1035,3.6185471658548503,16.7623787
1036,4.084599088568738,16.770741959000002
1037,4.599335921672905,16.782845992000002
1038,5.14181431898711,16.790554729
1039,5.670242230919991,16.801029736
1040,6.260581247622736,16.817858749000003
1041,6.817592758037776,16.825886711000003
1042,7.1283609585033245,16.835575556000002
1043,7.3141593274936145,16.848920041
1044,7.497543432556618,16.856726778000002
1045,7.817963165217707,16.864531014
1046,8.414801514280981,16.874614588
1047,9.362982279914364,16.887552015
1048,10.550187196115303,16.895265312
1049,11.596804732362719,16.904737871000002
1050,12.256667679331645,16.929414543
1051,12.707146684980483,16.937641309
1052,12.713055934547535,16.956189035
1053,13.518451358250887,16.96436779
1054,14.382070458944634,16.972190738000002
1055,14.982630816959736,16.981629469
1056,16.45197491832134,16.989359522
1057,14.677568883805398,16.998627737
1058,13.08314262533028,17.008337281
1059,12.021275092889091,17.017267366000002


==> num_comp3_R_data.csv <==
1,0.11462984288498018,0.706558943
2,0.00319446521424562,1.034270454
3,0.0024592587648653826,1.179869075
4,0.0019301982088957158,1.3228905320000002
5,0.0014442784988656207,1.4331653640000002
6,0.001060345591018888,1.54430756
7,0.0007619911494686707,1.6556329120000002
8,0.0005323154674300918,1.772673771
9,0.00035841319083611495,1.881294449
10,0.00023011891365287828,1.989513013
11,0.00013896732962869886,2.1053030770000003
12,7744848002468349e-20,2.2188270190000003
13,3895781323784297e-20,2.340644153
14,18446650722616903e-21,2.46387121
15,12182939710036572e-21,2.574992013
16,11925306181876712e-21,2.688165934
17,11227927445238408e-21,2.818622629
18,9472535287749161e-21,2.930689118
19,7287247780404464e-21,3.0498719970000003
20,51862107149585915e-22,3.1634450550000004
21,3433698868816871e-21,3.27575028
22,21093273950137772e-22,3.3850097210000003
23,1188150324853902e-21,3.5167300380000004
24,6019812044398961e-22,3.5983491890000003
25,28365083817272246e-23,3.6766160790000004
26,18514796355788087e-23,3.7610047480000004
27,18779942643562837e-23,3.8423008340000004
28,18558977557991247e-23,3.92311019
29,1655186951132319e-22,4.003262265
30,13606073949382163e-23,4.082582416
31,10494424401498732e-23,4.161420671
32,7673382067311783e-23,4.238887925
33,5349343407232748e-23,4.3174379730000005
34,35708659056596074e-24,4.398242012
35,23000820916545905e-24,4.476931690000001
36,14593725809229523e-24,4.554988149000001
37,9552588603199248e-24,4.802786847
38,6832091975976411e-24,4.874652879
39,53655581018919635e-25,4.945310759000001
40,4382232820634614e-24,5.016540272
41,35441414431624826e-25,5.091847429
42,27766157938379203e-25,5.160503981000001
43,20943556977398647e-25,5.231699921000001
44,15217074683346948e-25,5.305270145000001
45,10693022855681378e-25,5.378308110000001
46,7325739099621432e-25,5.448176321
47,4964460775492513e-25,5.522954927000001
48,3402536142662902e-25,5.5936130660000005
49,24145782362493134e-26,5.662645053
50,17902398028079855e-26,5.737462392
51,13689798663834203e-26,5.843386838000001
52,10555089931782985e-26,5.918029624000001
53,8059000359737963e-26,5.990867302000001
54,6035866848549279e-26,6.067323003
55,4422211401562403e-26,6.142500616
56,3175422920163794e-26,6.215954313
57,224728042461018e-25,6.284024785000001
58,15814182515913704e-27,6.353382020000001
59,11186105628184879e-27,6.422964999
60,8029422322922795e-27,6.491576524


==> num_comp3_T_data.csv <==
1,0.10492742956607837,0.741629223
2,0.0952601009950228,0.79531858
3,0.08567471771064665,0.8454317750000001
4,0.07619502961453682,0.89043638
5,0.0668515233597303,0.9528947350000001
6,0.05768274905200162,1.00282871
7,0.04873637195921709,1.05078213
8,0.04006958908620801,1.103762868
9,0.03174866516564729,1.154964399
10,0.023848126640125776,1.2061467140000002
11,0.0164524468116185,1.2579736780000002
12,0.00966893796337949,1.3133015700000001
13,0.003681242910786519,1.373486051
14,0.0002115534494509456,1.4350244380000001
15,0.00019265781994900726,1.490964395
16,9075499252784333e-20,1.557958637
17,39838839367548686e-21,1.6081642250000001
18,2232690780632719e-20,1.66523539
19,10660349983677769e-21,1.715135874
20,14152819899901025e-22,1.771223943
21,8233073262903453e-22,1.8341125470000001
22,1149642475360183e-22,1.88386001
23,21093226055868235e-23,1.939347949
24,7176554576060483e-23,1.9942189170000002
25,14837969951011147e-24,2.045172495
26,4151683406618551e-23,2.1018939420000002
27,27265924186898862e-24,2.16189191
28,9909303140687668e-24,2.222069534
29,32891587777313126e-25,2.271066175
30,11454118026222285e-25,2.3339463990000002
31,24757952148335623e-26,2.396905423
32,1129822134468502e-25,2.464770418
33,11567911692306605e-27,2.5340966700000003
34,8948651579025452e-27,2.5943712540000003


==> num_comp_ell2_1_data.csv <==
1,1.2553482986741682
2,0.7535999714770297
3,0.3682626560512529
4,0.12625259373163672
5,0.11337720618256716
6,0.05980322336163305
7,0.021371607211416548
8,0.007315830880345112
9,0.0025983058134271507
10,0.0013682106764517133
11,0.0005693217587965093
12,0.00014077501038063344
13,36447693296068306e-21
14,52428911341418e-19
15,939471809044628e-21
16,19395369422298083e-23
17,23932402122184762e-24
18,6718390314181651e-25
19,1828056104346126e-27
NaN,NaN
20,0.8415653074651572
21,1.4266839224467736
22,0.700506792000431
23,0.5479449064660381
24,0.5229896564336096
25,1.1828183098560683
26,0.743618840296083
27,0.8783266170758687
28,1.4346122131019845
29,0.8427129859344141
30,0.570132598322387
31,1.2013329802561294
32,1.4753000253587434
33,1.649454456218099
34,2.156809139904122
35,3.2294242878069737
36,1.4987055483140326
37,0.43737800675322847
38,0.6091461722605709
39,0.42552333825146593
40,0.6515033567119042
41,0.4217459783968185
42,0.405214166042206
43,0.2578313469054564
44,0.25137209825073353
45,0.21086402711628965
46,0.13674266711232919
47,0.09948116219571002
48,0.006654656038456633
49,0.0022342109980740842
50,0.0012529243412690173
51,0.00023418304836442523
52,0.00011832649565071976
53,6140758435235152e-20
54,1401163317000958e-21
55,1350375949284076e-22
56,13606248488356453e-24
57,16960162855431723e-25
58,5524845840062131e-27
NaN,NaN
59,1.5204810780564872
60,1.2101780106308464
61,1.195664143391648
62,2.287354340848311
63,1.076869544405528
64,0.8934700688332068
65,0.9183001739364887
66,0.9121385962652284
67,5.0791483093642285
68,1.0755793798776185
69,1.4813534049439572
70,1.856654312551929
71,1.2794583174077412
72,0.9715321367743031
73,0.9887821714963783
74,2.9833715081720054
75,1.2978005352914679
76,1.4123830775761368
77,3.902446662144074
78,1.9383950926968612
79,0.8043960227477928
80,1.8402827487848425
81,0.8191408403020188
82,2.963211494468224
83,1.0897721209905753
84,2.116874538573053
85,4.264945615339039
86,1.7925591450735532
87,1.4131405562478614
88,1.3208853685144784
89,1.0893754705331056
90,0.9122385258413329
91,0.3599361289781979
92,0.18798336127943657
93,0.21530665274205538
94,0.18194768209368803
95,0.1379600172692948
96,0.15233926680367701
97,0.15699899132004297
98,0.034564372311697684
99,0.008961920366905568
100,0.00598450767455944
101,0.0030892428138354013
102,0.0005735308087636046
103,7198135466276472e-20
104,11699973487705331e-21
105,41097464794429935e-22
106,9368385116137334e-22
107,2548329019672021e-22
108,3311453519097519e-23
109,19435721589623514e-25
110,20528790278361525e-26
111,6016330620792658e-27
NaN,NaN
112,0.3521224837890915
113,0.5131294220894314
114,0.5380353571845817
115,1.0222811035954988
116,0.5362942056031917
117,0.38862717778038364
118,0.6250957933496971
119,0.8711375181373596
120,0.8349612052004709
121,0.4592310750050865
122,0.46285900591713713
123,0.1378966435485586
124,0.21021026274283863
125,0.5754347136074437
126,0.12822472642923108
127,0.08193141151245799
128,0.10249868481152614
129,0.010196352841244023
130,0.002366461748046556
131,0.0011137228519559447
132,0.00026252185119990016
133,661778069232132e-19
134,14735268507511412e-21
135,7521473225095587e-21
136,13003518272935216e-22
137,6374876263406092e-23
138,8979467756322426e-24
139,13276080996204738e-26
140,846344567385407e-26
NaN,NaN
141,0.9977732977110845
142,1.4386647558229515
143,0.7842626243713253
144,1.2394857295212192
145,1.568706914813906
146,1.582385532463618
147,2.0516221170001288
148,1.158185060923485
149,0.44829778471553616
150,1.5949803819283126
151,1.3148849980770798
152,1.2039686460355192
153,3.8310078023631045
154,1.0470704377920614
155,1.1968915454188211
156,1.1190619396864494
157,0.9037137223778859
158,0.6662868512181985
159,0.8242497496228361
160,0.7418776925490699
161,0.737823253977978
162,0.804568841779425
163,0.4931743270334284
164,0.3265572951084186
165,0.09240276724081616
166,0.14996541743733066
167,0.029213394202053523
168,0.014535240440926233
169,0.01028506268668647
170,0.003555208902375947
171,0.0018259273023087026
172,0.0005201772486063836
173,0.00015843301815817294
174,24935026357033066e-21
175,2515957361240532e-21
176,6340628319153863e-22
177,10279900021067792e-23
178,8144597272377356e-24
179,18748400291296352e-25
180,9209626001220434e-26


==> num_comp_ell2_2_data.csv <==
1,1.2553482986741682
2,0.7535999714770293
3,0.36826265605125186
4,0.12625259373163575
5,0.1133772061825678
6,0.059803223361632595
7,0.021371607211416285
8,0.0073158308803441
9,0.0025983058134272756
10,0.001368210676452469
11,0.0005693217587927425
12,0.00014077501037943523
13,36447693294961606e-21
14,52428911343722604e-22
15,9394718100072787e-22
16,19395369380176138e-23
17,2393240009068928e-23
18,6718393595647143e-25
19,18284206742328926e-28
NaN,NaN
20,3.3928236383067323
21,5.412013717500605
22,11.108122512809677
23,23.997284616866793
24,11.328393774287067
25,5.307294926280622
26,1.0992303028181483
27,0.5667675183553218
28,0.9326048477048661
29,2.5872470567222283
30,0.8349796995484499
31,0.7053089914519793
32,0.05551636076901483
33,0.8778298926974678
34,1.4290455770423156
35,0.9145662893777072
36,0.547964168636965
37,1.0715760775701304
38,1.5242577712556176
39,1.156542545293667
40,0.9209573085455246
41,1.3522017085067906
42,1.739765559413078
43,1.4652393317828432
44,1.102819141001503
45,1.6651380801198046
46,2.0756718497761755
47,2.047996051240764
48,2.451294042682373
49,3.23673684332943
50,2.466002699965366
51,1.7694437648692447
52,2.4069696202947974
53,2.830877234776308
54,1.609231948833651
55,1.0383090047502612
56,0.8625444979645176
57,0.5543731456648897
58,0.5250394167388178
59,0.46320605129313613
60,0.5794542319745546
61,0.4205783130265306
62,0.6426835048189743
63,0.9149738031508182
64,1.0055306156478097
65,1.1352567277618781
66,0.5648877967766677
67,0.6627294687786739
68,0.5909197974945892
69,0.37390735969006844
70,0.3438562377783522
71,0.201885709994954
72,0.19864614452290177
73,0.03578749255601013
74,0.030361920031045153
75,0.01664741110560436
76,0.009983275888994446
77,0.00596610765244679
78,0.0027853929343919386
79,0.0006934994037807601
80,0.00027956472326618663
81,0.00018252863691751225
82,0.00012484643359071462
83,29353794675481298e-21
84,1792467696372829e-20
85,11714250683458629e-21
86,4380986302280538e-21
87,14774161034755873e-22
88,28089552363548535e-23
89,26435067518074454e-24
90,13025609265051269e-25
91,38194723512325187e-26
92,7028331550569698e-26
NaN,NaN
93,1.7520193232522114
94,1.0502116764221932
95,0.9191026051087218
96,4.8993451582434036
97,0.20743400990300376
98,1.2855573206505608
99,0.6680830683928375
100,3.127688756135013
101,2.53447866870692
102,0.9820461297224052
103,1.2743029656667964
104,1.3550289087365452
105,0.39474759204876586
106,0.6049823475999294
107,0.8229796577119097
108,0.8319524952792074
109,1.4357201740861003
110,0.7939511627030553
111,1.4962353658311989
112,0.8455018452053934
113,1.537774338622262
114,0.8287457123725873
115,1.5508933302101215
116,0.9545516938640666
117,1.5965513069346975
118,0.879280292714327
119,1.5899976595311283
120,1.008464038532984
121,1.5923511080929889
122,0.8898547625972176
123,1.5802996496722401
124,1.035002037958551
125,1.5642693481849723
126,0.9045805775157627
127,1.3220911939056492
128,1.27391043359137
129,0.6756045416698102
130,0.8625435684201829
131,0.5209391638821405
132,0.35282956582351943
133,0.3560829971721366
134,0.29692530114970206
135,0.4183817295310234
136,0.2353803120190846
137,0.12164174693442766
138,0.047643659645204894
139,0.03529960735882457
140,0.016270255737896113
141,0.010799566843503201
142,0.000750412949852971
143,0.00019813685009655274
144,7710458057310648e-20
145,24176770673720587e-21
146,11706905664876472e-21
147,4855039895106913e-21
148,8923165658767095e-22
149,28815771588092684e-23
150,1508507001213954e-22
151,10084198383148218e-24
152,2651501802234224e-24
153,5299989920269478e-25
154,14707532845297313e-27
NaN,NaN
155,2.4368719296023924
156,2.52639777702568
157,4.910154358594096
158,2.382400370625331
159,1.4717781862618873
160,0.758579174159977
161,0.7199178193278355
162,0.8045771087653609
163,0.5712507252160188
164,0.29282093258105146
165,0.16493755839565935
166,0.18952594782253496
167,0.06929086440174981
168,0.020264443144685295
169,0.011921688929195984
170,0.007739251772549385
171,0.005725702189929481
172,0.012677512869353503
173,0.0006738123802717381
174,7852677056914842e-20
175,4084819812658758e-20
176,3292654517959178e-20
177,12995996118681311e-21
178,59701951291889456e-22
179,7010837116780449e-22
180,4691677999385225e-23
181,10528388474482724e-24
182,21365631396290494e-25
183,214985201323971e-24
184,4114258671477957e-26
NaN,NaN
185,0.051758722304717106
186,1.2247649597054497
187,0.16310218733618034
188,3.6986782402763008
189,15.483681369056596
190,9.64335144438473
191,2.7587752411511492
192,0.3068394856665428
193,1.5142545342449316
194,0.5315362972619476
195,3.675749700602406
196,1.025104710164405
197,0.9583684071988189
198,1.3492629232134492
199,3.9403625507780515
200,1.9415641693450232
201,0.42381804620030245
202,1.938783039272562
203,2.96788492585937
204,0.7034927949165337
205,1.467759489795867
206,2.768763359765756
207,2.4491818144002835
208,1.1809582601317938
209,1.6444090605247172
210,0.8451989779015897
211,0.4820605354738284
212,0.31310392463863507
213,0.25445607617045557
214,0.09622348293056816
215,0.1922341372809976
216,0.050909976201295545
217,0.046662066464201346
218,0.019177579788176483
219,0.007129558634271956
220,0.0033838087308305583
221,0.004013113359357614
222,0.0008708666444555199
223,0.00043598034449407263
224,19507925015521657e-21
225,2468802194192722e-20
226,3212106997282484e-21
227,17271289065150144e-22
228,6613893618937782e-22
229,19571702343976242e-23
230,39710716469475184e-24
231,30985813578971904e-25
232,2919544888357043e-24
233,9838760595119863e-25
234,6728083747074045e-26
NaN,NaN
235,8.569271385809602
236,9.003490779457822
237,11.492236103393651
238,11.83144131777319
239,10.876606940418293
240,9.891060835719308
241,9.312316515475672
242,9.350432559990614
243,10.114241548083339
244,11.728069828948616
245,16.28305350883079
246,15.991765946951842
247,13.215650929934426
248,12.14284370732222
249,9.300494746929774
250,6.2181599078424465
251,5.9327911297589715
252,5.180300494830321
253,2.9719919009689355
254,0.656247822373184
255,0.806344520177168
256,0.5349342365792702
257,0.6522554608854642
258,0.15385468766274038
259,0.01370381139346128
260,0.011830759546486158
261,0.00497251863760933
262,0.001949432783956973
263,0.0008508261046890346
264,0.0006148360763968869
265,6063340604694317e-20
266,13777300105969772e-21
267,2749190619379109e-21
268,5917543480987291e-22
269,2488039380388474e-23
270,31247042756312716e-24
271,14728917031556513e-24
272,1156486043757504e-24
273,8155118798437067e-26
NaN,NaN
274,9.11043659386212
275,8.592090876176046
276,9.911624325783292
277,11.505240714553405
278,11.38208412472378
279,10.313749884094882
280,9.20356255411856
281,8.02919705906282
282,6.874072193088143
283,5.759416878139597
284,4.6941858617889105
285,3.709523078573205
286,2.8565500336577387
287,2.273818786887421
288,1.987172507382563
289,1.7634006350223002
290,1.6671888173917064
291,1.3415664687782947
292,1.0022277648405378
293,0.7246877714212583
294,0.5315541855104806
295,0.17069142374900476
296,0.2738448228435637
297,0.6722655342752611
298,1.0816672455558234
299,1.2811060550058286
300,1.0812389742567516
301,1.04394591256463
302,1.0618739771247327
303,0.36240878075749466
304,0.08473175562927548
305,0.056016390867345486
306,0.060470017922613785
307,0.09958737106975242
308,0.024415315012234713
309,0.007724050573952974
310,0.005473863231996272
311,0.0030314791744528806
312,0.0017133272220755701
313,0.0008242324684105447
314,0.0002996839794552084
315,0.00013950248439448078
316,0.0001372594355663106
317,722280953536805e-19
318,28244541387621456e-21
319,67072371944068655e-22
320,11351743157741865e-22
321,45315906822793087e-23
322,32138798530974686e-23
323,8131938469614835e-23
324,5840521984616619e-24
325,15163588721295555e-25
326,21939374404389816e-26
327,1914415492723083e-26
NaN,NaN
328,8.100411209927355
329,7.602906278204415
330,7.5956485061288115
331,7.162887722354321
332,6.367901930798763
333,5.465255643672036
334,4.565908068033244
335,3.700097336521389
336,2.849260040375486
337,1.9539605549416037
338,0.7018292053394677
339,1.054369182776714
340,1.2468197626264346
341,1.8743219677769294
342,2.387634622363506
343,1.070171084738984
344,1.0399724593772475
345,2.051901543318091
346,3.2704166962675925
347,3.841551702652707
348,2.924122471050027
349,2.268908139112078
350,2.079629160084981
351,1.5318431677794642
352,1.2104262641883412
353,0.9180099123435559
354,0.7332480601928305
355,0.7388805919530796
356,0.8483328245097131
357,0.6953815082740922
358,0.4849459032531949
359,0.5728927541376636
360,0.48027948937836473
361,0.4434847403829499
362,0.3951406945256783
363,0.7086442105898509
364,0.2983282328197279
365,0.07620761300751638
366,0.030078432916598598
367,0.01986002269026177
368,0.03135727534015562
369,0.005475736363677157
370,0.002777112960254145
371,0.0019801855775863513
372,0.0007751969453537491
373,0.0002874041333556532
374,0.0003536113677317521
375,6926552007686372e-20
376,18850391221357516e-21
377,3196292952867693e-21
378,3333056054094926e-22
379,14490478303630028e-23
380,3208290186863154e-23
381,22613535007824166e-25
382,7825876048049553e-25
383,37338071074260973e-26
384,37912645754740106e-27
NaN,NaN
385,3.6458233674556917
386,0.8084052248490743
387,1.3231910618635678
388,2.462357463094562
389,3.6364493531067144
390,4.718563786077221
391,6.437358023290065
392,6.182352367244423
393,5.8360643386912106
394,5.349228465683235
395,4.878472261337727
396,4.196521814504699
397,2.1461199128457835
398,2.5089141769419165
399,1.1148697659603946
400,0.432618259441754
401,0.5941233674937264
402,0.1407307600757876
403,0.07951620748445398
404,0.04924046518622417
405,0.002406567956329941
406,0.001383243229056288
407,0.0005010349313727852
408,8721380119191489e-20
409,224863463727536e-19
410,4249483365804546e-21
411,20327022465843193e-22
412,614363428019901e-21
413,13784840977468525e-24
414,33561263040319436e-25
415,962832572403407e-24
416,6729812273478251e-26
NaN,NaN
417,6.875338643992169
418,9.67057119171961
419,15.937131073358515
420,27.568546102405815
421,19.244808864320866
422,13.716926999868402
423,9.720912501096395
424,6.309404953876285
425,3.55472566860826
426,1.6681904624419508
427,0.7892743895604059
428,0.5007334554628795
429,0.42324894727337753
430,0.49115294639504314
431,0.612671973765546
432,0.804156476975491
433,0.9839837364455243
434,0.9940904293473146
435,1.092110929342892
436,1.5103856462241076
437,1.2430559596522883
438,1.5858500179271136
439,1.488226306162357
440,1.2323950590529669
441,0.9778803317168772
442,0.48446895244639876
443,0.07939290492243499
444,0.03627372146441006
445,0.03680875614176161
446,0.017161233849388256
447,0.009943374400471232
448,0.004049135348896037
449,0.0027177742601241428
450,0.004669773714384297
451,0.0006191712242259834
452,0.00010624039737592207
453,34419125903566324e-22
454,9638581055033074e-22
455,3455339996543733e-22
456,5314172320284778e-23
457,12225131215057855e-25
458,3772706749546231e-25
459,597280125055925e-25


==> roundoff_conv_data.csv <==
1,11.615469933183167,11.615468978881836,11.615468978881836,11.615468978881836
2,9.689083947342818,9.689083099365234,9.689082145690918,9.689085006713867
3,11.113785643557456,11.113784790039062,11.113783836364746,11.113788604736328
4,7.3678246932156854,7.367824554443359,7.367833614349365,7.367825984954834
5,4.702863977257454,4.702861309051514,4.702864170074463,4.702867031097412
6,4.840088763950954,4.840089321136475,4.840088844299316,4.840086460113525
7,3.477370491558856,3.47737193107605,3.4773707389831543,3.477367401123047
8,1.7207343028844326,1.720734715461731,1.720735788345337,1.7207326889038086
9,1.0505869976570352,1.05058753490448,1.0505859851837158,1.0505859851837158
10,0.8656704346075182,0.8656711578369141,0.8656690120697021,0.865669310092926
11,0.8257493313426675,0.8257501721382141,0.8257483839988708,0.8257479667663574
12,0.8408162320313016,0.8408169150352478,0.840815544128418,0.8408150672912598
13,0.8135550270308208,0.8135557174682617,0.8135542869567871,0.8135539889335632
14,0.7767920203292359,0.7767927050590515,0.776790976524353,0.7767908573150635
15,0.7398047696115905,0.7398053407669067,0.7398034334182739,0.7398037910461426
16,0.7370026464699629,0.7370030283927917,0.7370015382766724,0.7370021939277649
17,0.759340316580228,0.7593405246734619,0.7593392133712769,0.7593401670455933
18,0.8047756209667256,0.8047754168510437,0.8047752380371094,0.8047760725021362
19,0.7618026688780466,0.761802613735199,0.7618017792701721,0.7618027925491333
20,0.7057196366607453,0.7057199478149414,0.7057181000709534,0.7057193517684937
21,0.6175845102047076,0.6175851225852966,0.6175819635391235,0.6175838708877563
22,0.4782369929475851,0.4782377779483795,0.4782334268093109,0.47823670506477356
23,0.4647837250367448,0.46478113532066345,0.4647873044013977,0.46478894352912903
24,0.4400107102000753,0.4400077760219574,0.4400099813938141,0.4400164484977722
25,0.3730097487595476,0.3730076849460602,0.37300485372543335,0.37301427125930786
26,0.3955341668738311,0.395535409450531,0.39553576707839966,0.395532488822937
27,0.29381758943807507,0.29381775856018066,0.29385578632354736,0.2938154339790344
28,0.30258936240964723,0.302589476108551,0.3026095926761627,0.3025892674922943
29,0.16630784959477107,0.1663087159395218,0.1660979688167572,0.1663234829902649
30,0.09431738652975427,0.09431625157594681,0.0943492203950882,0.09431757777929306
31,0.08251916769417297,0.0825190618634224,0.0825137123465538,0.08252166956663132
32,0.05751061180377567,0.05751045420765877,0.05752258747816086,0.057510413229465485
33,0.03880380559951845,0.03880416601896286,0.03876924142241478,0.038806527853012085
34,0.0279126211498301,0.027911555022001266,0.027935927733778954,0.02791212871670723
35,0.25131972254934054,0.24998046457767487,0.28784191608428955,0.24993537366390228
36,0.011369798839686118,0.01133990939706564,0.012098238803446293,0.011342435143887997
37,0.0044896220307531565,0.004497698042541742,0.0043106223456561565,0.004492547828704119
38,0.007640930895314154,0.007588426116853952,0.009173155762255192,0.0075876046903431416
39,0.0045468831258931594,0.004531115293502808,0.005008064676076174,0.004529047291725874
40,0.0003861190201833124,0.00038376051816157997,0.00041873386362567544,0.00038436250179074705
41,0.00037217530227281564,0.000369145127478987,0.00046326438314281404,0.0003696857893373817
42,0.00021077038098458564,0.00020758998289238662,0.0003091793041676283,0.00020793585281353444
43,34169385469204886e-21,3395634485059418e-20,3846919207717292e-20,3414824095671065e-20
44,21681030637823765e-21,21633139112964272e-21,22840411475044675e-21,21657311663147993e-21
45,23147016633552785e-22,16452946738354512e-22,14997845028119627e-21,3188561095157638e-21
46,5569898376102196e-22,2418789222247142e-22,42719425437098835e-22,3016254481735814e-22
47,3491199329408774e-23,41706712750055885e-23,1945026724570198e-21,5936224738434248e-22
48,987920403672546e-24,19934816464228788e-23,7473486789422168e-22,13749622951308993e-23
49,5011032016341765e-26,3532554728735704e-22,6553211733262287e-22,9041241355589591e-23
50,4836805051848649e-27,21397065097517043e-23,3351467796619545e-22,NaN
51,5588765298648081e-28,168272174505546e-20,7948330704721229e-23,NaN
52,4410819897768376e-29,15209829484774673e-23,NaN,NaN
53,11469697805115106e-30,11810158895286804e-23,NaN,NaN
54,14024854804680106e-32,7537947510627419e-23,NaN,NaN
55,37050841266705457e-33,NaN,NaN,NaN
56,1294127634614025e-33,NaN,NaN,NaN
57,22618393019835314e-35,NaN,NaN,NaN
58,20959839721438143e-36,NaN,NaN,NaN
59,10067657685750762e-37,NaN,NaN,NaN
60,18488395595676884e-38,NaN,NaN,NaN
61,9012618891715246e-39,NaN,NaN,NaN
62,4622488377447011e-41,NaN,NaN,NaN
63,37938831916680387e-45,NaN,NaN,NaN
64,3073749713422472e-46,NaN,NaN,NaN
65,14911392372901e-46,NaN,NaN,NaN
66,6285126341572722e-52,NaN,NaN,NaN
67,6674088781025586e-55,NaN,NaN,NaN
68,31241119781820924e-60,NaN,NaN,NaN
69,126053438738355e-60,NaN,NaN,NaN
70,4837474198243047e-64,NaN,NaN,NaN
71,3397312905681454e-68,NaN,NaN,NaN
72,38261328059826094e-72,NaN,NaN,NaN
73,4850932355918102e-74,NaN,NaN,NaN
74,10354557487845343e-81,NaN,NaN,NaN
75,4739341627370321e-85,NaN,NaN,NaN
76,6777370829112271e-89,NaN,NaN,NaN

